Physically Organized Latent Spaces in Unsupervised Autoencoders: Evidence from Aerodynamic Databases

Using aerodynamic databases of progressively increasing complexity - from linear analytical theory to nonlinear separated RANS flows - we demonstrate that an autoencoder, trained solely by reconstruction, can spontaneously organize the latent representation according to physically meaningful variables and aerodynamic laws. Although the latent coordinates themselves vary under random initialization, the underlying physical organization is reproducible, even quantitatively. In addition, we present a three-dimensional latent space representation of the airfoil flow obtained by an unsupervised autoencoder with sequential training in which the inviscid field is decoupled from the boundary layer effects with the third latent variable strongly correlated with the Reynolds number and aerodynamic drag. Cross-validated regression and affine-alignment measures show that physical parameters and responses are strongly and linearly encoded in the learned coordinates, consistently across independent trainings.

==> plots/AeroForces_n0004.dat <==
# NACA 0004
# alpha  Cl   Cd   Cm
0.0   0.000000   0.008745   0.000000
1.0   0.109180   0.009010   -0.000210
2.0   0.218839   0.009738   -0.000358
3.0   0.326841   0.010882   -0.000587
4.0   0.429338   0.012655   -0.001198
5.0   0.525333   0.015408   -0.002250
6.0   0.616432   0.019278   -0.003311
7.0   0.700050   0.024626   -0.003468
8.0   0.768687   0.033363   0.000996
9.0   0.809296   0.052596   0.024837
10.0   0.799157   0.080224   0.054638
11.0   0.703736   0.134576   0.092296
12.0   0.707708   0.150183   0.094727
13.0   0.715750   0.165742   0.096578
14.0   0.726577   0.181861   0.098491
15.0   0.739271   0.198702   0.100622
16.0   0.753288   0.216387   0.103073
17.0   0.768086   0.234938   0.105858
18.0   0.783172   0.254410   0.108969
19.0   0.797928   0.274975   0.112382
20.0   0.804593   0.302084   0.115936
21.0   0.819678   0.324254   0.119699
22.0   0.834410   0.346811   0.123641
23.0   0.848848   0.369931   0.127795
24.0   0.862551   0.393487   0.132048
25.0   0.875574   0.417515   0.136410
26.0   0.887758   0.441938   0.140848
27.0   0.899308   0.466844   0.145421
28.0   0.909826   0.492028   0.150030
29.0   0.919513   0.517568   0.154715
30.0   0.928305   0.543413   0.159462


==> plots/AeroForces_n0006.dat <==
# NACA 0006
# alpha  Cl   Cd   Cm
0.0   0.000000   0.009773   0.000000
1.0   0.110269   0.009918   -0.000156
2.0   0.220291   0.010338   -0.000336
3.0   0.328770   0.011040   -0.000681
4.0   0.433940   0.012123   -0.001398
5.0   0.535863   0.013699   -0.002478
6.0   0.635028   0.015776   -0.003817
7.0   0.728849   0.018383   -0.005634
8.0   0.815155   0.021650   -0.008064
9.0   0.894891   0.025628   -0.010710
10.0   0.963440   0.030578   -0.013368
11.0   1.014714   0.037258   -0.014833
12.0   1.043089   0.047298   -0.011393
13.0   1.038395   0.063662   0.001828
14.0   1.002847   0.087044   0.022226
15.0   0.949056   0.116426   0.044238
16.0   0.727205   0.206492   0.091038
17.0   0.738133   0.226582   0.094687
18.0   0.752738   0.246053   0.098231
19.0   0.767898   0.265940   0.101935
20.0   0.783128   0.286522   0.105839
21.0   0.798149   0.307898   0.109926
22.0   0.812527   0.330013   0.114143
23.0   0.825986   0.353046   0.118505
24.0   0.838014   0.377437   0.122966
25.0   0.849307   0.402652   0.127455
26.0   0.861398   0.427213   0.132064
27.0   0.873016   0.451983   0.136776
28.0   0.883847   0.476970   0.141548
29.0   0.893985   0.502211   0.146403
30.0   0.903337   0.527692   0.151326


==> plots/AeroForces_n0008.dat <==
# NACA 0008
# alpha  Cl   Cd   Cm
0.0   0.000000   0.010606   0.000000
1.0   0.109970   0.010709   -0.000332
2.0   0.219315   0.011017   -0.000751
3.0   0.327284   0.011551   -0.001356
4.0   0.433123   0.012357   -0.002245
5.0   0.536776   0.013480   -0.003404
6.0   0.638088   0.014943   -0.004822
7.0   0.736367   0.016768   -0.006553
8.0   0.831443   0.018978   -0.008552
9.0   0.922401   0.021588   -0.010853
10.0   1.007016   0.024678   -0.013628
11.0   1.083766   0.028353   -0.016828
12.0   1.150060   0.032797   -0.020281
13.0   1.201981   0.038391   -0.023382
14.0   1.233577   0.046036   -0.024441
15.0   1.234310   0.057680   -0.020237
16.0   1.193756   0.076483   -0.007006
17.0   1.110255   0.105552   0.015553
18.0   0.762822   0.215274   0.078811
19.0   0.747938   0.246184   0.086320
20.0   0.752462   0.271130   0.091583
21.0   0.763188   0.294296   0.096339
22.0   0.777029   0.316473   0.100912
23.0   0.791604   0.338660   0.105550
24.0   0.805752   0.361329   0.110299
25.0   0.819137   0.384662   0.115143
26.0   0.831630   0.408629   0.120049
27.0   0.843097   0.433242   0.125001
28.0   0.853779   0.458265   0.129989
29.0   0.864042   0.483320   0.135024
30.0   0.873825   0.508487   0.140136


==> plots/AeroForces_n0010.dat <==
# NACA 0010
# alpha  Cl   Cd   Cm
0.0   0.000000   0.010855   0.000000
1.0   0.109709   0.010940   -0.000465
2.0   0.218866   0.011195   -0.001009
3.0   0.327002   0.011635   -0.001695
4.0   0.433690   0.012285   -0.002575
5.0   0.538707   0.013170   -0.003667
6.0   0.641878   0.014308   -0.004973
7.0   0.742949   0.015708   -0.006499
8.0   0.841519   0.017379   -0.008262
9.0   0.936819   0.019341   -0.010320
10.0   1.027849   0.021632   -0.012744
11.0   1.113584   0.024311   -0.015549
12.0   1.192437   0.027467   -0.018741
13.0   1.262138   0.031250   -0.022223
14.0   1.319013   0.035953   -0.025691
15.0   1.358074   0.042210   -0.028127
16.0   1.368893   0.051375   -0.027675
17.0   1.336273   0.066320   -0.020735
18.0   1.245918   0.091676   -0.003418
19.0   1.081508   0.136332   0.027262
20.0   0.785966   0.236986   0.075080
21.0   0.764102   0.271345   0.083835
22.0   0.765982   0.298207   0.089922
23.0   0.774368   0.322973   0.095353
24.0   0.784260   0.347602   0.100625
25.0   0.795859   0.371720   0.105811
26.0   0.808186   0.395618   0.110988
27.0   0.820280   0.419683   0.116195
28.0   0.831973   0.443988   0.121461
29.0   0.842803   0.468675   0.126759
30.0   0.852804   0.493625   0.132077


==> plots/ClaR11.txt <==
# Joukowski airfoil R = 1.10000 a = 1.00000 beta = 0.00000 
#   alpha    analytical Cl  integrated Cl 
 0.000 	 0.00000 	 0.00000
 1.000 	 0.11963 	 0.11959
 2.000 	 0.23921 	 0.23914
 3.000 	 0.35873 	 0.35862
 4.000 	 0.47814 	 0.47798
 5.000 	 0.59740 	 0.59721
 6.000 	 0.71648 	 0.71625
 7.000 	 0.83534 	 0.83507
 8.000 	 0.95395 	 0.95363
 9.000 	 1.07226 	 1.07191
 10.000 	 1.19025 	 1.18985
 11.000 	 1.30788 	 1.30744
 12.000 	 1.42511 	 1.42462
 13.000 	 1.54190 	 1.54137
 14.000 	 1.65823 	 1.65765
 15.000 	 1.77405 	 1.77342
 16.000 	 1.88932 	 1.88865
 17.000 	 2.00403 	 2.00331
 18.000 	 2.11812 	 2.11735
 19.000 	 2.23157 	 2.23074
 20.000 	 2.34434 	 2.34345
 21.000 	 2.45639 	 2.45546
 22.000 	 2.56770 	 2.56670
 23.000 	 2.67822 	 2.67717
 24.000 	 2.78793 	 2.78682
 25.000 	 2.89679 	 2.89561
 26.000 	 3.00476 	 3.00353
 27.000 	 3.11183 	 3.11053
 28.000 	 3.21794 	 3.21657
 29.000 	 3.32307 	 3.32164
 30.000 	 3.42719 	 3.42568
 31.000 	 3.53027 	 3.52869
 32.000 	 3.63227 	 3.63062
 33.000 	 3.73317 	 3.73145
 34.000 	 3.83292 	 3.83112
 35.000 	 3.93151 	 3.92964
 36.000 	 4.02891 	 4.02695
 37.000 	 4.12507 	 4.12304
 38.000 	 4.21998 	 4.21787
 39.000 	 4.31360 	 4.31141
 40.000 	 4.40591 	 4.40363
 41.000 	 4.49688 	 4.49452
 42.000 	 4.58648 	 4.58403
 43.000 	 4.67468 	 4.67214
 44.000 	 4.76146 	 4.75883
 45.000 	 4.84678 	 4.84407
 46.000 	 4.93063 	 4.92784
 47.000 	 5.01298 	 5.01010
 48.000 	 5.09380 	 5.09082
 49.000 	 5.17307 	 5.17001
 50.000 	 5.25076 	 5.24761
 51.000 	 5.32686 	 5.32362
 52.000 	 5.40133 	 5.39800
 53.000 	 5.47415 	 5.47074
 54.000 	 5.54531 	 5.54181
 55.000 	 5.61478 	 5.61119
 56.000 	 5.68254 	 5.67886
 57.000 	 5.74857 	 5.74480
 58.000 	 5.81285 	 5.80899
 59.000 	 5.87535 	 5.87141
 60.000 	 5.93607 	 5.93205
 61.000 	 5.99498 	 5.99087
 62.000 	 6.05206 	 6.04787
 63.000 	 6.10730 	 6.10304
 64.000 	 6.16068 	 6.15633
 65.000 	 6.21218 	 6.20776
 66.000 	 6.26179 	 6.25730
 67.000 	 6.30949 	 6.30492
 68.000 	 6.35527 	 6.35063
 69.000 	 6.39912 	 6.39441
 70.000 	 6.44101 	 6.43624
 71.000 	 6.48095 	 6.47611
 72.000 	 6.51891 	 6.51401
 73.000 	 6.55488 	 6.54992
 74.000 	 6.58886 	 6.58384
 75.000 	 6.62083 	 6.61576
 76.000 	 6.65078 	 6.64566
 77.000 	 6.67871 	 6.67355
 78.000 	 6.70460 	 6.69939
 79.000 	 6.72845 	 6.72320
 80.000 	 6.75025 	 6.74497
 81.000 	 6.77000 	 6.76468
 82.000 	 6.78768 	 6.78233
 83.000 	 6.80329 	 6.79792
 84.000 	 6.81683 	 6.81144
 85.000 	 6.82830 	 6.82288
 86.000 	 6.83769 	 6.83225
 87.000 	 6.84499 	 6.83954
 88.000 	 6.85021 	 6.84475
 89.000 	 6.85334 	 6.84788
 90.000 	 6.85438 	 6.84892


==> plots/J_PLS_affine_normalized.txt <==
# x_normalized(alpha)    y_normalized(Cl)
0.0000000000e+00 0.0000000000e+00
1.1111111111e-02 1.7453073801e-02
2.2222222222e-02 3.4898852996e-02
3.3333333333e-02 5.2335878664e-02
4.4444444444e-02 6.9756856200e-02
5.5555555556e-02 8.7155949918e-02
6.6666666667e-02 1.0452878306e-01
7.7777777778e-02 1.2186951993e-01
8.8888888889e-02 1.3917378377e-01
1.0000000000e-01 1.5643427998e-01
1.1111111111e-01 1.7364809071e-01
1.2222222222e-01 1.9080938028e-01
1.3333333333e-01 2.0791231300e-01
1.4444444444e-01 2.2495105320e-01
1.5555555556e-01 2.4192268301e-01
1.6666666667e-01 2.5881990785e-01
1.7777777778e-01 2.7563689203e-01
1.8888888889e-01 2.9237217662e-01
2.0000000000e-01 3.0901700810e-01
2.1111111111e-01 3.2556846863e-01
2.2222222222e-01 3.4202072252e-01
2.3333333333e-01 3.5836793408e-01
2.4444444444e-01 3.7460718548e-01
2.5555555556e-01 3.9073118211e-01
2.6666666667e-01 4.0673700612e-01
2.7777777778e-01 4.2261882183e-01
2.8888888889e-01 4.3837079357e-01
3.0000000000e-01 4.5399146239e-01
3.1111111111e-01 4.6947207479e-01
3.2222222222e-01 4.8480971291e-01
3.3333333333e-01 5.0000000000e-01
3.4444444444e-01 5.1503855929e-01
3.5555555556e-01 5.2991955509e-01
3.6666666667e-01 5.4464006956e-01
3.7777777778e-01 5.5919280810e-01
3.8888888889e-01 5.7357631179e-01
4.0000000000e-01 5.8778620386e-01
4.1111111111e-01 6.0181518970e-01
4.2222222222e-01 6.1566181040e-01
4.3333333333e-01 6.2932023028e-01
4.4444444444e-01 6.4278753148e-01
4.5555555556e-01 6.5605933724e-01
4.6666666667e-01 6.6913127081e-01
4.7777777778e-01 6.8199895541e-01
4.8888888889e-01 6.9465947321e-01
5.0000000000e-01 7.0710698852e-01
5.1111111111e-01 7.1934004243e-01
5.2222222222e-01 7.3135425815e-01
5.3333333333e-01 7.4314525894e-01
5.4444444444e-01 7.5471012696e-01
5.5555555556e-01 7.6604448542e-01
5.6666666667e-01 7.7714687543e-01
5.7777777778e-01 7.8801146128e-01
5.8888888889e-01 7.9863532515e-01
6.0000000000e-01 8.0901700810e-01
6.1111111111e-01 8.1915213338e-01
6.2222222222e-01 8.2903778314e-01
6.3333333333e-01 8.3867103954e-01
6.4444444444e-01 8.4804898474e-01
6.5555555556e-01 8.5716724197e-01
6.6666666667e-01 8.6602581123e-01
6.7777777778e-01 8.7462031577e-01
6.8888888889e-01 8.8294783773e-01
7.0000000000e-01 8.9100691820e-01
7.1111111111e-01 8.9879463934e-01
7.2222222222e-01 9.0630808330e-01
7.3333333333e-01 9.1354579116e-01
7.4444444444e-01 9.2050484508e-01
7.5555555556e-01 9.2718378613e-01
7.6666666667e-01 9.3358115541e-01
7.7777777778e-01 9.3969257613e-01
7.8888888889e-01 9.4551950723e-01
8.0000000000e-01 9.5105757195e-01
8.1111111111e-01 9.5630531135e-01
8.2222222222e-01 9.6126272544e-01
8.3333333333e-01 9.6592689638e-01
8.4444444444e-01 9.7029636524e-01
8.5555555556e-01 9.7437113204e-01
8.6666666667e-01 9.7814827891e-01
8.7777777778e-01 9.8162780587e-01
8.8888888889e-01 9.8480825399e-01
9.0000000000e-01 9.8768962328e-01
9.1111111111e-01 9.9026899588e-01
9.2222222222e-01 9.9254637181e-01
9.3333333333e-01 9.9452175106e-01
9.4444444444e-01 9.9619513362e-01
9.5555555556e-01 9.9756506059e-01
9.6666666667e-01 9.9863007303e-01
9.7777777778e-01 9.9939162988e-01
9.8888888889e-01 9.9984827220e-01
1.0000000000e+00 1.0000000000e+00


==> plots/J_training1_affine_normalized.txt <==
# x_normalized(affine alpha)    y_normalized(affine Cl)
3.9195511098e-02 3.3362077600e-02
4.5689847301e-02 4.2734350977e-02
5.2051513006e-02 5.4803429478e-02
5.8234662967e-02 6.7394586584e-02
6.4586831209e-02 8.0480928059e-02
7.1730917253e-02 9.5539042265e-02
7.8833496263e-02 1.0972905881e-01
8.6232604801e-02 1.2404134644e-01
9.4773334277e-02 1.4095182700e-01
1.0271449737e-01 1.5565782210e-01
1.1177177916e-01 1.7303659279e-01
1.2025499681e-01 1.8813629537e-01
1.2890506364e-01 2.0307786789e-01
1.3859474241e-01 2.2091596396e-01
1.4747649860e-01 2.3583960699e-01
1.5665478431e-01 2.5088552110e-01
1.6737756769e-01 2.6966019744e-01
1.7657918655e-01 2.8397821446e-01
1.8600082818e-01 2.9864225053e-01
1.9775671619e-01 3.1835350714e-01
2.0708584628e-01 3.3229861087e-01
2.1658182556e-01 3.4608558454e-01
2.2930597801e-01 3.6659322085e-01
2.3890396628e-01 3.8008186389e-01
2.5228601796e-01 4.0097424293e-01
2.6198601523e-01 4.1416455533e-01
2.7169767907e-01 4.2699091920e-01
2.8573762999e-01 4.4826804096e-01
2.9540995590e-01 4.6087962160e-01
3.0511945063e-01 4.7305267103e-01
3.1986830528e-01 4.9456537021e-01
3.2965430676e-01 5.0651467167e-01
3.3929679221e-01 5.1789420610e-01
3.5452286124e-01 5.3966041219e-01
3.6426735569e-01 5.5074161599e-01
3.7384283185e-01 5.6132763542e-01
3.8959711977e-01 5.8319818310e-01
3.9927460493e-01 5.9348587190e-01
4.1579097018e-01 6.1609614611e-01
4.2500073842e-01 6.2511306503e-01
4.3470155673e-01 6.3467285674e-01
4.5281858340e-01 6.5853883603e-01
4.6205168479e-01 6.6682785786e-01
4.7162065364e-01 6.7545393400e-01
4.9015005452e-01 6.9943321963e-01
4.9907062159e-01 7.0665729007e-01
5.0832705612e-01 7.1421841481e-01
5.2734533795e-01 7.3808725880e-01
5.3597887296e-01 7.4417179518e-01
5.4483243075e-01 7.5060235062e-01
5.6413340643e-01 7.7430409980e-01
5.7233856245e-01 7.7933264953e-01
5.8093059043e-01 7.8454908825e-01
6.0033357511e-01 8.0795250680e-01
6.0827720131e-01 8.1176693982e-01
6.2783536860e-01 8.3537617685e-01
6.3588100380e-01 8.3889227924e-01
6.4344725551e-01 8.4150156029e-01
6.6313293404e-01 8.6473788404e-01
6.7064601215e-01 8.6684301597e-01
6.7780938712e-01 8.6832172772e-01
6.9755773672e-01 8.9104493760e-01
7.0451275549e-01 8.9181368175e-01
7.1127325372e-01 8.9216182418e-01
7.3090358954e-01 9.1424068438e-01
7.3723570878e-01 9.1353284016e-01
7.4359333027e-01 9.1275041329e-01
7.6308015006e-01 9.3425950646e-01
7.6878936978e-01 9.3207507388e-01
7.8761612122e-01 9.5254610989e-01
7.9404808035e-01 9.5088662061e-01
7.9901855588e-01 9.4723456442e-01
8.1784313822e-01 9.6705228600e-01
8.2360119333e-01 9.6406537367e-01
8.2794876933e-01 9.5893672911e-01
8.4651399096e-01 9.7819364841e-01
8.5164914655e-01 9.7373014772e-01
8.5532281854e-01 9.6727408012e-01
8.7382103088e-01 9.8573748442e-01
8.7819194003e-01 9.7988094277e-01
8.8139789510e-01 9.7215410529e-01
8.9941672395e-01 9.8971068825e-01
9.0304888890e-01 9.8238652298e-01
9.1903650824e-01 9.9697809978e-01
9.2323622999e-01 9.8997305933e-01
9.2610414850e-01 9.8125585311e-01
9.4184407369e-01 9.9492267908e-01
9.4534438918e-01 9.8666479825e-01
9.4747356349e-01 9.7647996841e-01
9.6273410519e-01 9.8923997304e-01
9.6553501441e-01 9.7972925182e-01


==> plots/J_training2_affine_normalized.txt <==
# x_normalized(affine alpha)    y_normalized(affine Cl)
2.4427282104e-02 2.2475319783e-02
3.1401903981e-02 3.1711465126e-02
3.9102819562e-02 4.4843448366e-02
4.6660180413e-02 5.7941337100e-02
5.4451882708e-02 7.1560300076e-02
6.3917452459e-02 8.8901221925e-02
7.2517433800e-02 1.0417489406e-01
8.1260969872e-02 1.1948266070e-01
9.1716673416e-02 1.3845499428e-01
1.0081427365e-01 1.5397982829e-01
1.1117436781e-01 1.7259701324e-01
1.2052077749e-01 1.8824742817e-01
1.2991030985e-01 2.0370862009e-01
1.4083497760e-01 2.2272584526e-01
1.5040636471e-01 2.3816373975e-01
1.5998739715e-01 2.5333797204e-01
1.7157707054e-01 2.7297855497e-01
1.8131130304e-01 2.8792321956e-01
1.9108865823e-01 3.0267866112e-01
2.0320460519e-01 3.2277667621e-01
2.1313516045e-01 3.3730255007e-01
2.2286485161e-01 3.5138178886e-01
2.3540664010e-01 3.7171391857e-01
2.4553351810e-01 3.8582100170e-01
2.5808012925e-01 4.0602130030e-01
2.6815452056e-01 4.1958401177e-01
2.7840594394e-01 4.3325525693e-01
2.9170862877e-01 4.5356863613e-01
3.0209424287e-01 4.6654038110e-01
3.1269036640e-01 4.7969509893e-01
3.2628016069e-01 5.0007666714e-01
3.3662293343e-01 5.1224037824e-01
3.4727664765e-01 5.2481037974e-01
3.6105311934e-01 5.4503681943e-01
3.7142482809e-01 5.5640954392e-01
3.8203087828e-01 5.6830334265e-01
3.9606580475e-01 5.8839170107e-01
4.0628459475e-01 5.9899673636e-01
4.2074025877e-01 6.2044829740e-01
4.3099763010e-01 6.2999868387e-01
4.4114010139e-01 6.3972124613e-01
4.5573932014e-01 6.6120690166e-01
4.6592519543e-01 6.6974298400e-01
4.7591957064e-01 6.7856602595e-01
4.9066716678e-01 6.9995394489e-01
5.0063799130e-01 7.0744162857e-01
5.1052257045e-01 7.1530775831e-01
5.2549032136e-01 7.3661498790e-01
5.3524609510e-01 7.4305427293e-01
5.4505917820e-01 7.4990609852e-01
5.6021360652e-01 7.7105819959e-01
5.6971602947e-01 7.7650647789e-01
5.7927576179e-01 7.8236729675e-01
5.9451643548e-01 8.0314095177e-01
6.0373203028e-01 8.0752378417e-01
6.1943174153e-01 8.2960324988e-01
6.2829355350e-01 8.3277175802e-01
6.3722232016e-01 8.3608914451e-01
6.5357767303e-01 8.5805837329e-01
6.6215747952e-01 8.6002960442e-01
6.7076111803e-01 8.6233893693e-01
6.8716923892e-01 8.8385528048e-01
6.9532348521e-01 8.8459514010e-01
7.0378385031e-01 8.8587312121e-01
7.2049837132e-01 9.0693032936e-01
7.2848068952e-01 9.0643256730e-01
7.3686473591e-01 9.0682807537e-01
7.5342151551e-01 9.2724942543e-01
7.6090649614e-01 9.2550324461e-01
7.7725276631e-01 9.4574162180e-01
7.8590519413e-01 9.4473812950e-01
7.9325172402e-01 9.4182876618e-01
8.0972253957e-01 9.6163130539e-01
8.1776755245e-01 9.5941973901e-01
8.2472682215e-01 9.5522161224e-01
8.4139396045e-01 9.7460536073e-01
8.4905171313e-01 9.7110503091e-01
8.5558542263e-01 9.6567553264e-01
8.7216177422e-01 9.8457230139e-01
8.7936048935e-01 9.7976616087e-01
8.8549729332e-01 9.7331156137e-01
9.0184894880e-01 9.9142359367e-01
9.0836847161e-01 9.8539233182e-01
9.2265843681e-01 1.0004881556e+00
9.2998169732e-01 9.9524617711e-01
9.3586032783e-01 9.8793240198e-01
9.4985381955e-01 1.0022264421e+00
9.5649306508e-01 9.9589117333e-01
9.6165902593e-01 9.8727783768e-01
9.7542299887e-01 1.0009189724e+00
9.8134475207e-01 9.9341597426e-01


==> plots/J_training3_affine_normalized.txt <==
# x_normalized(affine alpha)    y_normalized(affine Cl)
2.9298910023e-02 3.1921482005e-02
3.5745515971e-02 3.9370760619e-02
4.3151133730e-02 5.1599377565e-02
5.0923628493e-02 6.4273163775e-02
5.8974268100e-02 7.7542713730e-02
6.7435965664e-02 9.2487570245e-02
7.5889697645e-02 1.0673406196e-01
8.4496626944e-02 1.2119513941e-01
9.3828974414e-02 1.3845905966e-01
1.0268181598e-01 1.5333331075e-01
1.1248172098e-01 1.7193935298e-01
1.2154425944e-01 1.8669500520e-01
1.3063504769e-01 2.0128406514e-01
1.4105172475e-01 2.2109763267e-01
1.5025949495e-01 2.3536950583e-01
1.5955599730e-01 2.4949078450e-01
1.7034353416e-01 2.7009870369e-01
1.7975303567e-01 2.8355361319e-01
1.8943271644e-01 2.9690592165e-01
2.0101847246e-01 3.1876935957e-01
2.1084736776e-01 3.3198707135e-01
2.2055131553e-01 3.4482360511e-01
2.3262491329e-01 3.6716420792e-01
2.4278447023e-01 3.8029531647e-01
2.5513621283e-01 4.0323168302e-01
2.6559021603e-01 4.1574441582e-01
2.7580228975e-01 4.2819315738e-01
2.8846042699e-01 4.5155869539e-01
2.9899917955e-01 4.6357165131e-01
3.0938075200e-01 4.7502083911e-01
3.2225256893e-01 4.9861696066e-01
3.3284383828e-01 5.0994754959e-01
3.4318521257e-01 5.2051578249e-01
3.5648040608e-01 5.4422388871e-01
3.6733388911e-01 5.5475351181e-01
3.7796970966e-01 5.6470336897e-01
3.9169226254e-01 5.8887264226e-01
4.0253777999e-01 5.9870390056e-01
4.1625236729e-01 6.2217480906e-01
4.2709390195e-01 6.3165688496e-01
4.3786698866e-01 6.4042459826e-01
4.5167030811e-01 6.6374491228e-01
4.6270959130e-01 6.7206084212e-01
4.7350296221e-01 6.7996359833e-01
4.8787887277e-01 7.0326130035e-01
4.9890620758e-01 7.1052968301e-01
5.0959889797e-01 7.1753548651e-01
5.2414829006e-01 7.4018281717e-01
5.3483301486e-01 7.4649025587e-01
5.4539279213e-01 7.5241651655e-01
5.6011964854e-01 7.7476265825e-01
5.7085290734e-01 7.8003854757e-01
5.8125152171e-01 7.8505185773e-01
5.9615185964e-01 8.0674762806e-01
6.0660299081e-01 8.1107857124e-01
6.2116470152e-01 8.3216258001e-01
6.3182154679e-01 8.3602574193e-01
6.4213976484e-01 8.3927714229e-01
6.5666526019e-01 8.5982937857e-01
6.6712870998e-01 8.6259699986e-01
6.7719305018e-01 8.6473686179e-01
6.9162184779e-01 8.8474132775e-01
7.0162172284e-01 8.8651600947e-01
7.1143218519e-01 8.8754433296e-01
7.2564332032e-01 9.0696903299e-01
7.3532883515e-01 9.0761617846e-01
7.4464747298e-01 9.0781815466e-01
7.5866919542e-01 9.2649649646e-01
7.6789113551e-01 9.2615070236e-01
7.8129608589e-01 9.4362151886e-01
7.9063899072e-01 9.4330772037e-01
7.9945783843e-01 9.4198498450e-01
8.1243542944e-01 9.5899463392e-01
8.2140349168e-01 9.5753730138e-01
8.2981924702e-01 9.5523762375e-01
8.4254694298e-01 9.7148491713e-01
8.5099094811e-01 9.6901864720e-01
8.5891487892e-01 9.6589262228e-01
8.7139267981e-01 9.8137755963e-01
8.7922389567e-01 9.7805294680e-01
8.8677298390e-01 9.7378338782e-01
8.9879119284e-01 9.8862456799e-01
9.0615883396e-01 9.8430701558e-01
9.1725785900e-01 9.9786068139e-01
9.2477471465e-01 9.9340853231e-01
9.3170703081e-01 9.8793144803e-01
9.4234646390e-01 1.0008413567e+00
9.4933926244e-01 9.9538027019e-01
9.5565878933e-01 9.8904484301e-01
9.6598784500e-01 1.0011763978e+00
9.7230737190e-01 9.9484097061e-01


==> plots/J_training4_affine_normalized.txt <==
# x_normalized(affine alpha)    y_normalized(affine Cl)
3.3334400970e-02 3.0479789612e-02
3.7793525746e-02 3.7235766802e-02
4.5754616444e-02 5.0039210881e-02
5.3755102873e-02 6.3398886109e-02
6.1662111090e-02 7.7146160293e-02
7.0990170841e-02 9.3456261182e-02
7.9104337594e-02 1.0856328237e-01
8.6810868765e-02 1.2332171199e-01
9.7138823848e-02 1.4208200555e-01
1.0484986189e-01 1.5676178266e-01
1.1531970467e-01 1.7553340339e-01
1.2317713728e-01 1.9014585517e-01
1.3097714666e-01 2.0451668584e-01
1.4205393594e-01 2.2388984643e-01
1.5021317142e-01 2.3821034252e-01
1.5839043440e-01 2.5221622859e-01
1.7021155100e-01 2.7228090871e-01
1.7868610998e-01 2.8607349160e-01
1.8710324574e-01 2.9962445337e-01
1.9981057734e-01 3.2039198021e-01
2.0852500910e-01 3.3372963881e-01
2.1718652451e-01 3.4674702379e-01
2.3071814102e-01 3.6805442874e-01
2.3967244556e-01 3.8093716305e-01
2.5334144290e-01 4.0233454768e-01
2.6259304344e-01 4.1500397882e-01
2.7185816460e-01 4.2743745243e-01
2.8628500987e-01 4.4929039907e-01
2.9571004622e-01 4.6142058982e-01
3.0509117996e-01 4.7307320194e-01
3.2012947861e-01 4.9544903593e-01
3.2974147138e-01 5.0680402877e-01
3.3909222314e-01 5.1774310471e-01
3.5475549577e-01 5.4040586852e-01
3.6447448738e-01 5.5113730488e-01
3.7393674485e-01 5.6137417183e-01
3.9001666681e-01 5.8422822218e-01
3.9984716412e-01 5.9425744955e-01
4.1552846425e-01 6.1660560333e-01
4.2593101921e-01 6.2660148689e-01
4.3587302223e-01 6.3592850527e-01
4.5197547856e-01 6.5838929308e-01
4.6228572143e-01 6.6750867187e-01
4.7220184934e-01 6.7604350157e-01
4.8859258792e-01 6.9844829122e-01
4.9881502558e-01 7.0661251273e-01
5.0871429213e-01 7.1419784874e-01
5.2532687600e-01 7.3646232414e-01
5.3538605773e-01 7.4374437729e-01
5.4505563137e-01 7.5036322885e-01
5.6189907427e-01 7.7233008498e-01
5.7173306997e-01 7.7856700116e-01
5.8124840143e-01 7.8414637934e-01
5.9810536495e-01 8.0587727794e-01
6.0771868149e-01 8.1099040465e-01
6.2533349296e-01 8.3317686527e-01
6.3389283169e-01 8.3678362941e-01
6.4321001835e-01 8.4084595557e-01
6.6078092721e-01 8.6255483755e-01
6.6898220596e-01 8.6494783253e-01
6.7800326276e-01 8.6795935814e-01
6.9546833891e-01 8.8902769287e-01
7.0323610697e-01 8.9027990762e-01
7.1189459691e-01 8.9215631657e-01
7.2925384036e-01 9.1258410405e-01
7.3652616763e-01 9.1253256996e-01
7.4489303457e-01 9.1327952585e-01
7.6194262752e-01 9.3289247031e-01
7.6871500712e-01 9.3161583988e-01
7.8619477002e-01 9.5118411335e-01
7.9338830583e-01 9.5002011696e-01
7.9966524464e-01 9.4743973769e-01
8.1690630089e-01 9.6619883173e-01
8.2353345205e-01 9.6372542290e-01
8.2923949935e-01 9.5991428371e-01
8.4617541198e-01 9.7777988221e-01
8.5209879768e-01 9.7390708127e-01
8.5737133429e-01 9.6895516184e-01
8.7386472247e-01 9.8583728511e-01
8.7908434273e-01 9.8056509206e-01
8.8392336863e-01 9.7447239239e-01
8.9983685156e-01 9.9028106076e-01
9.0435721323e-01 9.8353082308e-01
9.1828660073e-01 9.9665270353e-01
9.2402986914e-01 9.9094824054e-01
9.2770457766e-01 9.8278728357e-01
9.4146620236e-01 9.9510564817e-01
9.4623094367e-01 9.8782183370e-01
9.4912643602e-01 9.7833447353e-01
9.6258291709e-01 9.8975934259e-01
9.6629818747e-01 9.8089051304e-01


==> plots/Jou1DCpa1.0R1.10b0.0AoA0.0.txt <==
# Joukowski airfoil, a=1.00000, R=1.10000, beta=0.00000 
# alpha=0.00000 
#        x                      y                      Cp 
   2.00000 	              0.00000 	              0.17355 
   1.99709 	              0.00001 	              0.17312 
   1.98835 	              0.00011 	              0.17182 
   1.97384 	              0.00038 	              0.16966 
   1.95361 	              0.00090 	              0.16663 
   1.92773 	              0.00175 	              0.16275 
   1.89633 	              0.00300 	              0.15801 
   1.85952 	              0.00471 	              0.15242 
   1.81744 	              0.00693 	              0.14598 
   1.77028 	              0.00973 	              0.13871 
   1.71820 	              0.01313 	              0.13060 
   1.66140 	              0.01716 	              0.12168 
   1.60011 	              0.02185 	              0.11195 
   1.53454 	              0.02719 	              0.10142 
   1.46494 	              0.03319 	              0.09012 
   1.39154 	              0.03983 	              0.07804 
   1.31460 	              0.04709 	              0.06522 
   1.23439 	              0.05492 	              0.05167 
   1.15116 	              0.06330 	              0.03741 
   1.06518 	              0.07217 	              0.02247 
   0.97673 	              0.08146 	              0.00688 
   0.88607 	              0.09112 	             -0.00934 
   0.79347 	              0.10106 	             -0.02616 
   0.69920 	              0.11122 	             -0.04353 
   0.60353 	              0.12152 	             -0.06143 
   0.50671 	              0.13186 	             -0.07981 
   0.40901 	              0.14216 	             -0.09863 
   0.31067 	              0.15234 	             -0.11784 
   0.21196 	              0.16230 	             -0.13740 
   0.11310 	              0.17197 	             -0.15724 
   0.01434 	              0.18126 	             -0.17731 
  -0.08409 	              0.19008 	             -0.19756 
  -0.18197 	              0.19836 	             -0.21790 
  -0.27908 	              0.20602 	             -0.23829 
  -0.37520 	              0.21299 	             -0.25863 
  -0.47015 	              0.21920 	             -0.27885 
  -0.56370 	              0.22460 	             -0.29887 
  -0.65569 	              0.22913 	             -0.31859 
  -0.74592 	              0.23274 	             -0.33791 
  -0.83421 	              0.23538 	             -0.35673 
  -0.92040 	              0.23704 	             -0.37492 
  -1.00432 	              0.23766 	             -0.39235 
  -1.08581 	              0.23724 	             -0.40888 
  -1.16473 	              0.23575 	             -0.42435 
  -1.24094 	              0.23320 	             -0.43855 
  -1.31429 	              0.22957 	             -0.45127 
  -1.38466 	              0.22488 	             -0.46225 
  -1.45193 	              0.21914 	             -0.47118 
  -1.51597 	              0.21236 	             -0.47766 
  -1.57668 	              0.20458 	             -0.48121 
  -1.63396 	              0.19582 	             -0.48122 
  -1.68771 	              0.18612 	             -0.47689 
  -1.73783 	              0.17552 	             -0.46717 
  -1.78426 	              0.16407 	             -0.45061 
  -1.82690 	              0.15183 	             -0.42529 
  -1.86569 	              0.13884 	             -0.38847 
  -1.90057 	              0.12518 	             -0.33634 
  -1.93148 	              0.11091 	             -0.26357 
  -1.95838 	              0.09610 	             -0.16279 
  -1.98120 	              0.08081 	             -0.02456 
  -1.99993 	              0.06513 	              0.16111 
  -2.01453 	              0.04913 	              0.39811 
  -2.02497 	              0.03289 	              0.66731 
  -2.03124 	              0.01649 	              0.90263 
  -2.03333 	              0.00000 	              1.00000 
  -2.03124 	             -0.01649 	              0.90263 
  -2.02497 	             -0.03289 	              0.66731 
  -2.01453 	             -0.04913 	              0.39811 
  -1.99993 	             -0.06513 	              0.16111 
  -1.98120 	             -0.08081 	             -0.02456 
  -1.95838 	             -0.09610 	             -0.16279 
  -1.93148 	             -0.11091 	             -0.26357 
  -1.90057 	             -0.12518 	             -0.33634 
  -1.86569 	             -0.13884 	             -0.38847 
  -1.82690 	             -0.15183 	             -0.42529 
  -1.78426 	             -0.16407 	             -0.45061 
  -1.73783 	             -0.17552 	             -0.46717 
  -1.68771 	             -0.18612 	             -0.47689 
  -1.63396 	             -0.19582 	             -0.48122 
  -1.57668 	             -0.20458 	             -0.48121 
  -1.51597 	             -0.21236 	             -0.47766 
  -1.45193 	             -0.21914 	             -0.47118 
  -1.38466 	             -0.22488 	             -0.46225 
  -1.31429 	             -0.22957 	             -0.45127 
  -1.24094 	             -0.23320 	             -0.43855 
  -1.16473 	             -0.23575 	             -0.42435 
  -1.08581 	             -0.23724 	             -0.40888 
  -1.00432 	             -0.23766 	             -0.39235 
  -0.92040 	             -0.23704 	             -0.37492 
  -0.83421 	             -0.23538 	             -0.35673 
  -0.74592 	             -0.23274 	             -0.33791 
  -0.65569 	             -0.22913 	             -0.31859 
  -0.56370 	             -0.22460 	             -0.29887 
  -0.47015 	             -0.21920 	             -0.27885 
  -0.37520 	             -0.21299 	             -0.25863 
  -0.27908 	             -0.20602 	             -0.23829 
  -0.18197 	             -0.19836 	             -0.21790 
  -0.08409 	             -0.19008 	             -0.19756 
   0.01434 	             -0.18126 	             -0.17731 
   0.11310 	             -0.17197 	             -0.15724 
   0.21196 	             -0.16230 	             -0.13740 
   0.31067 	             -0.15234 	             -0.11784 
   0.40901 	             -0.14216 	             -0.09863 
   0.50671 	             -0.13186 	             -0.07981 
   0.60353 	             -0.12152 	             -0.06143 
   0.69920 	             -0.11122 	             -0.04353 
   0.79347 	             -0.10106 	             -0.02616 
   0.88607 	             -0.09112 	             -0.00934 
   0.97673 	             -0.08146 	              0.00688 
   1.06518 	             -0.07217 	              0.02247 
   1.15116 	             -0.06330 	              0.03741 
   1.23439 	             -0.05492 	              0.05167 
   1.31460 	             -0.04709 	              0.06522 
   1.39154 	             -0.03983 	              0.07804 
   1.46494 	             -0.03319 	              0.09012 
   1.53454 	             -0.02719 	              0.10142 
   1.60011 	             -0.02185 	              0.11195 
   1.66140 	             -0.01716 	              0.12168 
   1.71820 	             -0.01313 	              0.13060 
   1.77028 	             -0.00973 	              0.13871 
   1.81744 	             -0.00693 	              0.14598 
   1.85952 	             -0.00471 	              0.15242 
   1.89633 	             -0.00300 	              0.15801 
   1.92773 	             -0.00175 	              0.16275 
   1.95361 	             -0.00090 	              0.16663 
   1.97384 	             -0.00038 	              0.16966 
   1.98835 	             -0.00011 	              0.17182 
   1.99709 	             -0.00001 	              0.17312 
   2.00000 	              0.00000 	              0.17355 


==> plots/Jou1DCpa1.0R1.10b0.0AoA10.0.txt <==
# Joukowski airfoil, a=1.00000, R=1.10000, beta=0.00000 
# alpha=10.00000 
#        x                      y                      Cp 
   1.99942 	             -0.00000 	              0.19847 
   1.99910 	              0.00000 	              0.19448 
   1.99295 	              0.00005 	              0.18661 
   1.98100 	              0.00024 	              0.17782 
   1.96330 	              0.00064 	              0.16808 
   1.93992 	              0.00133 	              0.15737 
   1.91096 	              0.00239 	              0.14566 
   1.87654 	              0.00388 	              0.13291 
   1.83678 	              0.00588 	              0.11910 
   1.79186 	              0.00841 	              0.10420 
   1.74194 	              0.01154 	              0.08818 
   1.68721 	              0.01529 	              0.07101 
   1.62789 	              0.01969 	              0.05267 
   1.56420 	              0.02474 	              0.03312 
   1.49636 	              0.03044 	              0.01233 
   1.42461 	              0.03680 	             -0.00972 
   1.34922 	              0.04379 	             -0.03306 
   1.27043 	              0.05137 	             -0.05773 
   1.18850 	              0.05951 	             -0.08376 
   1.10372 	              0.06817 	             -0.11117 
   1.01633 	              0.07728 	             -0.14001 
   0.92662 	              0.08679 	             -0.17030 
   0.83485 	              0.09661 	             -0.20208 
   0.74129 	              0.10669 	             -0.23539 
   0.64621 	              0.11693 	             -0.27027 
   0.54986 	              0.12726 	             -0.30676 
   0.45252 	              0.13759 	             -0.34490 
   0.35444 	              0.14783 	             -0.38476 
   0.25586 	              0.15791 	             -0.42637 
   0.15704 	              0.16772 	             -0.46982 
   0.05821 	              0.17719 	             -0.51515 
  -0.04040 	              0.18622 	             -0.56246 
  -0.13855 	              0.19475 	             -0.61182 
  -0.23603 	              0.20270 	             -0.66335 
  -0.33261 	              0.20998 	             -0.71716 
  -0.42811 	              0.21654 	             -0.77337 
  -0.52231 	              0.22231 	             -0.83216 
  -0.61501 	              0.22723 	             -0.89370 
  -0.70604 	              0.23125 	             -0.95821 
  -0.79522 	              0.23433 	             -1.02595 
  -0.88236 	              0.23643 	             -1.09721 
  -0.96731 	              0.23751 	             -1.17234 
  -1.04990 	              0.23756 	             -1.25178 
  -1.12998 	              0.23654 	             -1.33603 
  -1.20741 	              0.23447 	             -1.42571 
  -1.28205 	              0.23132 	             -1.52154 
  -1.35376 	              0.22710 	             -1.62442 
  -1.42242 	              0.22182 	             -1.73544 
  -1.48791 	              0.21550 	             -1.85591 
  -1.55012 	              0.20816 	             -1.98749 
  -1.60893 	              0.19983 	             -2.13216 
  -1.66426 	              0.19054 	             -2.29244 
  -1.71601 	              0.18034 	             -2.47140 
  -1.76409 	              0.16926 	             -2.67288 
  -1.80842 	              0.15736 	             -2.90157 
  -1.84893 	              0.14470 	             -3.16314 
  -1.88556 	              0.13133 	             -3.46408 
  -1.91824 	              0.11733 	             -3.81111 
  -1.94692 	              0.10275 	             -4.20911 
  -1.97156 	              0.08766 	             -4.65587 
  -1.99211 	              0.07215 	             -5.12978 
  -2.00855 	              0.05628 	             -5.56456 
  -2.02084 	              0.04013 	             -5.81028 
  -2.02897 	              0.02379 	             -5.61726 
  -2.03292 	              0.00733 	             -4.75772 
  -2.03269 	             -0.00916 	             -3.31835 
  -2.02827 	             -0.02561 	             -1.76490 
  -2.01968 	             -0.04194 	             -0.53234 
  -2.00693 	             -0.05806 	              0.26044 
  -1.99003 	             -0.07389 	              0.70069 
  -1.96902 	             -0.08936 	              0.91275 
  -1.94394 	             -0.10439 	              0.99114 
  -1.91481 	             -0.11891 	              0.99543 
  -1.88168 	             -0.13285 	              0.96046 
  -1.84462 	             -0.14614 	              0.90609 
  -1.80368 	             -0.15872 	              0.84350 
  -1.75893 	             -0.17053 	              0.77890 
  -1.71044 	             -0.18151 	              0.71573 
  -1.65829 	             -0.19162 	              0.65579 
  -1.60257 	             -0.20080 	              0.59998 
  -1.54337 	             -0.20903 	              0.54866 
  -1.48079 	             -0.21625 	              0.50190 
  -1.41495 	             -0.22246 	              0.45958 
  -1.34594 	             -0.22762 	              0.42150 
  -1.27390 	             -0.23172 	              0.38742 
  -1.19895 	             -0.23475 	              0.35708 
  -1.12122 	             -0.23671 	              0.33020 
  -1.04085 	             -0.23760 	              0.30652 
  -0.95798 	             -0.23744 	              0.28579 
  -0.87278 	             -0.23624 	              0.26777 
  -0.78541 	             -0.23404 	              0.25224 
  -0.69602 	             -0.23085 	              0.23898 
  -0.60479 	             -0.22673 	              0.22780 
  -0.51191 	             -0.22171 	              0.21851 
  -0.41756 	             -0.21585 	              0.21094 
  -0.32193 	             -0.20921 	              0.20492 
  -0.22523 	             -0.20185 	              0.20029 
  -0.12767 	             -0.19383 	              0.19692 
  -0.02946 	             -0.18524 	              0.19466 
   0.06918 	             -0.17615 	              0.19339 
   0.16803 	             -0.16664 	              0.19299 
   0.26683 	             -0.15680 	              0.19334 
   0.36537 	             -0.14670 	              0.19433 
   0.46338 	             -0.13645 	              0.19587 
   0.56062 	             -0.12611 	              0.19785 
   0.65684 	             -0.11579 	              0.20020 
   0.75176 	             -0.10556 	              0.20281 
   0.84514 	             -0.09551 	              0.20560 
   0.93669 	             -0.08571 	              0.20852 
   1.02616 	             -0.07625 	              0.21147 
   1.11327 	             -0.06719 	              0.21439 
   1.19775 	             -0.05858 	              0.21721 
   1.27934 	             -0.05050 	              0.21988 
   1.35777 	             -0.04298 	              0.22233 
   1.43277 	             -0.03606 	              0.22452 
   1.50409 	             -0.02978 	              0.22638 
   1.57148 	             -0.02414 	              0.22787 
   1.63470 	             -0.01916 	              0.22894 
   1.69352 	             -0.01484 	              0.22955 
   1.74772 	             -0.01116 	              0.22965 
   1.79710 	             -0.00810 	              0.22920 
   1.84146 	             -0.00563 	              0.22816 
   1.88063 	             -0.00370 	              0.22650 
   1.91445 	             -0.00225 	              0.22418 
   1.94280 	             -0.00124 	              0.22116 
   1.96555 	             -0.00058 	              0.21742 
   1.98261 	             -0.00021 	              0.21291 
   1.99392 	             -0.00004 	              0.20760 
   1.99942 	             -0.00000 	              0.19847 


==> plots/Jou1DCpa1.0R1.10b0.0AoA15.0.txt <==
# Joukowski airfoil, a=1.00000, R=1.10000, beta=0.00000 
# alpha=15.00000 
#        x                      y                      Cp 
   1.99968 	              0.00000 	              0.22892 
   1.99482 	              0.00003 	              0.21460 
   1.98416 	              0.00018 	              0.20278 
   1.96773 	              0.00052 	              0.18998 
   1.94560 	              0.00115 	              0.17615 
   1.91788 	              0.00212 	              0.16126 
   1.88465 	              0.00351 	              0.14526 
   1.84607 	              0.00539 	              0.12810 
   1.80228 	              0.00780 	              0.10973 
   1.75345 	              0.01079 	              0.09010 
   1.69978 	              0.01440 	              0.06918 
   1.64146 	              0.01865 	              0.04690 
   1.57872 	              0.02356 	              0.02322 
   1.51178 	              0.02912 	             -0.00192 
   1.44088 	              0.03533 	             -0.02857 
   1.36627 	              0.04218 	             -0.05679 
   1.28822 	              0.04964 	             -0.08664 
   1.20697 	              0.05766 	             -0.11817 
   1.12279 	              0.06621 	             -0.15146 
   1.03596 	              0.07522 	             -0.18657 
   0.94674 	              0.08464 	             -0.22357 
   0.85541 	              0.09440 	             -0.26253 
   0.76222 	              0.10443 	             -0.30354 
   0.66745 	              0.11464 	             -0.34669 
   0.57137 	              0.12496 	             -0.39206 
   0.47423 	              0.13530 	             -0.43976 
   0.37629 	              0.14557 	             -0.48991 
   0.27780 	              0.15569 	             -0.54261 
   0.17901 	              0.16556 	             -0.59801 
   0.08016 	              0.17512 	             -0.65626 
  -0.01852 	              0.18426 	             -0.71753 
  -0.11679 	              0.19291 	             -0.78199 
  -0.21443 	              0.20099 	             -0.84988 
  -0.31124 	              0.20842 	             -0.92143 
  -0.40699 	              0.21515 	             -0.99691 
  -0.50149 	              0.22110 	             -1.07667 
  -0.59455 	              0.22621 	             -1.16105 
  -0.68597 	              0.23044 	             -1.25051 
  -0.77557 	              0.23373 	             -1.34554 
  -0.86318 	              0.23605 	             -1.44673 
  -0.94863 	              0.23736 	             -1.55479 
  -1.03176 	              0.23764 	             -1.67056 
  -1.11241 	              0.23686 	             -1.79502 
  -1.19044 	              0.23502 	             -1.92938 
  -1.26571 	              0.23211 	             -2.07507 
  -1.33809 	              0.22813 	             -2.23385 
  -1.40743 	              0.22308 	             -2.40787 
  -1.47364 	              0.21700 	             -2.59980 
  -1.53658 	              0.20988 	             -2.81291 
  -1.59616 	              0.20177 	             -3.05135 
  -1.65227 	              0.19269 	             -3.32032 
  -1.70482 	              0.18268 	             -3.62644 
  -1.75372 	              0.17179 	             -3.97816 
  -1.79889 	              0.16007 	             -4.38633 
  -1.84026 	              0.14758 	             -4.86486 
  -1.87776 	              0.13436 	             -5.43135 
  -1.91132 	              0.12049 	             -6.10748 
  -1.94090 	              0.10603 	             -6.91789 
  -1.96644 	              0.09105 	             -7.88510 
  -1.98790 	              0.07563 	             -9.01377 
  -2.00526 	              0.05983 	            -10.25112 
  -2.01847 	              0.04374 	            -11.40654 
  -2.02752 	              0.02744 	            -12.05251 
  -2.03240 	              0.01100 	            -11.58559 
  -2.03310 	             -0.00550 	             -9.71723 
  -2.02961 	             -0.02197 	             -6.98455 
  -2.02195 	             -0.03833 	             -4.32752 
  -2.01012 	             -0.05450 	             -2.29263 
  -1.99414 	             -0.07040 	             -0.92818 
  -1.97405 	             -0.08596 	             -0.07544 
  -1.94986 	             -0.10109 	              0.43579 
  -1.92163 	             -0.11573 	              0.73106 
  -1.88939 	             -0.12981 	              0.89234 
  -1.85319 	             -0.14325 	              0.97089 
  -1.81311 	             -0.15599 	              0.99847 
  -1.76920 	             -0.16798 	              0.99483 
  -1.72153 	             -0.17915 	              0.97232 
  -1.67019 	             -0.18945 	              0.93877 
  -1.61525 	             -0.19884 	              0.89921 
  -1.55682 	             -0.20728 	              0.85684 
  -1.49499 	             -0.21474 	              0.81374 
  -1.42986 	             -0.22117 	              0.77123 
  -1.36154 	             -0.22656 	              0.73016 
  -1.29017 	             -0.23090 	              0.69104 
  -1.21585 	             -0.23417 	              0.65416 
  -1.13872 	             -0.23637 	              0.61969 
  -1.05893 	             -0.23750 	              0.58768 
  -0.97660 	             -0.23757 	              0.55812 
  -0.89191 	             -0.23660 	              0.53095 
  -0.80500 	             -0.23461 	              0.50609 
  -0.71605 	             -0.23164 	              0.48345 
  -0.62521 	             -0.22772 	              0.46289 
  -0.53268 	             -0.22290 	              0.44431 
  -0.43864 	             -0.21722 	              0.42758 
  -0.34328 	             -0.21075 	              0.41257 
  -0.24681 	             -0.20354 	              0.39916 
  -0.14942 	             -0.19567 	              0.38723 
  -0.05133 	             -0.18720 	              0.37665 
   0.04724 	             -0.17821 	              0.36731 
   0.14606 	             -0.16879 	              0.35910 
   0.24489 	             -0.15901 	              0.35191 
   0.34351 	             -0.14896 	              0.34562 
   0.44166 	             -0.13873 	              0.34014 
   0.53909 	             -0.12841 	              0.33537 
   0.63556 	             -0.11808 	              0.33122 
   0.73079 	             -0.10782 	              0.32759 
   0.82454 	             -0.09772 	              0.32439 
   0.91652 	             -0.08786 	              0.32155 
   1.00647 	             -0.07832 	              0.31899 
   1.09413 	             -0.06916 	              0.31661 
   1.17922 	             -0.06045 	              0.31436 
   1.26147 	             -0.05225 	              0.31216 
   1.34063 	             -0.04460 	              0.30995 
   1.41641 	             -0.03755 	              0.30765 
   1.48857 	             -0.03112 	              0.30521 
   1.55686 	             -0.02534 	              0.30256 
   1.62103 	             -0.02021 	              0.29966 
   1.68084 	             -0.01575 	              0.29643 
   1.73609 	             -0.01193 	              0.29283 
   1.78655 	             -0.00873 	              0.28881 
   1.83204 	             -0.00613 	              0.28431 
   1.87238 	             -0.00408 	              0.27928 
   1.90741 	             -0.00253 	              0.27369 
   1.93698 	             -0.00143 	              0.26747 
   1.96098 	             -0.00070 	              0.26058 
   1.97932 	             -0.00027 	              0.25299 
   1.99191 	             -0.00007 	              0.24464 
   1.99870 	             -0.00000 	              0.23548 
   1.99968 	              0.00000 	              0.22892 


==> plots/Jou1DCpa1.0R1.10b0.0AoA5.0.txt <==
# Joukowski airfoil, a=1.00000, R=1.10000, beta=0.00000 
# alpha=5.00000 
#        x                      y                      Cp 
   1.99986 	             -0.00000 	              0.17983 
   1.99824 	              0.00001 	              0.17683 
   1.99080 	              0.00008 	              0.17219 
   1.97756 	              0.00030 	              0.16665 
   1.95859 	              0.00076 	              0.16021 
   1.93397 	              0.00153 	              0.15284 
   1.90378 	              0.00268 	              0.14455 
   1.86816 	              0.00428 	              0.13530 
   1.82724 	              0.00639 	              0.12511 
   1.78119 	              0.00906 	              0.11395 
   1.73018 	              0.01232 	              0.10181 
   1.67442 	              0.01621 	              0.08869 
   1.61411 	              0.02075 	              0.07457 
   1.54947 	              0.02595 	              0.05945 
   1.48074 	              0.03180 	              0.04333 
   1.40816 	              0.03830 	              0.02619 
   1.33199 	              0.04542 	              0.00804 
   1.25248 	              0.05313 	             -0.01114 
   1.16990 	              0.06140 	             -0.03134 
   1.08451 	              0.07016 	             -0.05257 
   0.99659 	              0.07936 	             -0.07482 
   0.90639 	              0.08894 	             -0.09811 
   0.81420 	              0.09883 	             -0.12242 
   0.72028 	              0.10895 	             -0.14776 
   0.62490 	              0.11922 	             -0.17412 
   0.52831 	              0.12956 	             -0.20151 
   0.43078 	              0.13988 	             -0.22991 
   0.33257 	              0.15009 	             -0.25933 
   0.23392 	              0.16011 	             -0.28976 
   0.13507 	              0.16985 	             -0.32121 
   0.03627 	              0.17923 	             -0.35366 
  -0.06225 	              0.18817 	             -0.38712 
  -0.16028 	              0.19657 	             -0.42159 
  -0.25757 	              0.20438 	             -0.45708 
  -0.35394 	              0.21150 	             -0.49359 
  -0.44916 	              0.21789 	             -0.53115 
  -0.54304 	              0.22348 	             -0.56976 
  -0.63539 	              0.22820 	             -0.60945 
  -0.72603 	              0.23202 	             -0.65025 
  -0.81476 	              0.23488 	             -0.69222 
  -0.90143 	              0.23676 	             -0.73541 
  -0.98587 	              0.23761 	             -0.77989 
  -1.06792 	              0.23742 	             -0.82575 
  -1.14743 	              0.23618 	             -0.87311 
  -1.22425 	              0.23386 	             -0.92209 
  -1.29824 	              0.23047 	             -0.97287 
  -1.36929 	              0.22602 	             -1.02564 
  -1.43725 	              0.22051 	             -1.08065 
  -1.50202 	              0.21396 	             -1.13817 
  -1.56348 	              0.20639 	             -1.19853 
  -1.62153 	              0.19785 	             -1.26211 
  -1.67607 	              0.18835 	             -1.32931 
  -1.72701 	              0.17795 	             -1.40057 
  -1.77426 	              0.16668 	             -1.47627 
  -1.81775 	              0.15461 	             -1.55660 
  -1.85741 	              0.14179 	             -1.64140 
  -1.89316 	              0.12828 	             -1.72956 
  -1.92496 	              0.11413 	             -1.81812 
  -1.95275 	              0.09943 	             -1.90037 
  -1.97648 	              0.08425 	             -1.96227 
  -1.99612 	              0.06865 	             -1.97627 
  -2.01164 	              0.05271 	             -1.89317 
  -2.02301 	              0.03652 	             -1.64018 
  -2.03021 	              0.02014 	             -1.15273 
  -2.03323 	              0.00367 	             -0.46475 
  -2.03207 	             -0.01283 	              0.23254 
  -2.02672 	             -0.02926 	              0.72594 
  -2.01721 	             -0.04554 	              0.95734 
  -2.00353 	             -0.06160 	              0.99726 
  -1.98572 	             -0.07736 	              0.93509 
  -1.96380 	             -0.09274 	              0.83104 
  -1.93781 	             -0.10767 	              0.71685 
  -1.90779 	             -0.12206 	              0.60700 
  -1.87379 	             -0.13586 	              0.50722 
  -1.83586 	             -0.14900 	              0.41907 
  -1.79406 	             -0.16142 	              0.34234 
  -1.74847 	             -0.17305 	              0.27613 
  -1.69916 	             -0.18384 	              0.21931 
  -1.64621 	             -0.19374 	              0.17077 
  -1.58971 	             -0.20272 	              0.12949 
  -1.52975 	             -0.21072 	              0.09459 
  -1.46644 	             -0.21772 	              0.06527 
  -1.39988 	             -0.22370 	              0.04088 
  -1.33019 	             -0.22862 	              0.02082 
  -1.25749 	             -0.23249 	              0.00460 
  -1.18191 	             -0.23528 	             -0.00821 
  -1.10358 	             -0.23700 	             -0.01800 
  -1.02264 	             -0.23766 	             -0.02510 
  -0.93925 	             -0.23726 	             -0.02980 
  -0.85355 	             -0.23584 	             -0.03237 
  -0.76571 	             -0.23341 	             -0.03305 
  -0.67590 	             -0.23001 	             -0.03205 
  -0.58429 	             -0.22569 	             -0.02956 
  -0.49106 	             -0.22048 	             -0.02576 
  -0.39641 	             -0.21444 	             -0.02081 
  -0.30053 	             -0.20763 	             -0.01485 
  -0.20362 	             -0.20012 	             -0.00804 
  -0.10589 	             -0.19197 	             -0.00048 
  -0.00757 	             -0.18326 	              0.00769 
   0.09114 	             -0.17407 	              0.01637 
   0.18999 	             -0.16448 	              0.02545 
   0.28876 	             -0.15457 	              0.03484 
   0.38720 	             -0.14443 	              0.04446 
   0.48507 	             -0.13415 	              0.05420 
   0.58210 	             -0.12381 	              0.06401 
   0.67805 	             -0.11350 	              0.07380 
   0.77266 	             -0.10331 	              0.08350 
   0.86565 	             -0.09331 	              0.09306 
   0.95676 	             -0.08358 	              0.10240 
   1.04573 	             -0.07420 	              0.11148 
   1.13228 	             -0.06523 	              0.12025 
   1.21614 	             -0.05674 	              0.12864 
   1.29705 	             -0.04878 	              0.13662 
   1.37474 	             -0.04139 	              0.14415 
   1.44894 	             -0.03461 	              0.15118 
   1.51941 	             -0.02847 	              0.15768 
   1.58590 	             -0.02298 	              0.16362 
   1.64816 	             -0.01815 	              0.16895 
   1.70598 	             -0.01397 	              0.17365 
   1.75912 	             -0.01043 	              0.17770 
   1.80740 	             -0.00750 	              0.18106 
   1.85062 	             -0.00515 	              0.18371 
   1.88861 	             -0.00333 	              0.18563 
   1.92123 	             -0.00199 	              0.18679 
   1.94834 	             -0.00106 	              0.18718 
   1.96984 	             -0.00047 	              0.18677 
   1.98563 	             -0.00016 	              0.18555 
   1.99565 	             -0.00003 	              0.18349 
   1.99986 	             -0.00000 	              0.17983 


==> plots/Jou_alpha_Cpmin.txt <==
# Joukowski airfoil R = 1.10000 a = 1.00000 beta = 0.00000 
# alpha            Cpmin
 0.00000 	 -0.48122 
 1.00000 	 -0.64037 
 2.00000 	 -0.85162 
 3.00000 	 -1.13625 
 4.00000 	 -1.50524 
 5.00000 	 -1.97085 
 6.00000 	 -2.54546 
 7.00000 	 -3.20983 
 8.00000 	 -3.98187 
 9.00000 	 -4.81560 
 10.00000 	 -5.79557 
 11.00000 	 -6.87634 
 12.00000 	 -8.03169 
 13.00000 	 -9.26022 
 14.00000 	 -10.56042 
 15.00000 	 -11.93071 
 16.00000 	 -13.46741 
 17.00000 	 -15.11838 
 18.00000 	 -16.84819 
 19.00000 	 -18.65475 
 20.00000 	 -20.53584 
 21.00000 	 -22.48918 
 22.00000 	 -24.51238 
 23.00000 	 -26.60299 
 24.00000 	 -28.75845 
 25.00000 	 -30.97614 
 26.00000 	 -33.25336 
 27.00000 	 -35.58733 
 28.00000 	 -37.97521 
 29.00000 	 -40.41408 
 30.00000 	 -42.90099 
 31.00000 	 -45.43289 
 32.00000 	 -48.00671 
 33.00000 	 -50.61930 
 34.00000 	 -53.26749 
 35.00000 	 -55.94805 
 36.00000 	 -58.65770 
 37.00000 	 -61.39316 
 38.00000 	 -64.15109 
 39.00000 	 -66.92812 
 40.00000 	 -69.80674 
 41.00000 	 -72.76077 
 42.00000 	 -75.72933 
 43.00000 	 -78.70880 
 44.00000 	 -81.69555 
 45.00000 	 -84.68595 
 46.00000 	 -87.67635 
 47.00000 	 -90.66310 
 48.00000 	 -93.64257 
 49.00000 	 -96.61113 
 50.00000 	 -99.56516 
 51.00000 	 -102.50106 
 52.00000 	 -105.41526 
 53.00000 	 -108.30420 
 54.00000 	 -111.16437 
 55.00000 	 -113.99227 
 56.00000 	 -116.78447 
 57.00000 	 -119.53757 
 58.00000 	 -122.24820 
 59.00000 	 -124.91307 
 60.00000 	 -127.52893 
 61.00000 	 -130.09259 
 62.00000 	 -132.60093 
 63.00000 	 -135.05089 
 64.00000 	 -137.43949 
 65.00000 	 -139.76382 
 66.00000 	 -142.02104 
 67.00000 	 -144.20841 
 68.00000 	 -146.32326 
 69.00000 	 -148.36302 
 70.00000 	 -150.32520 
 71.00000 	 -152.20740 
 72.00000 	 -154.00734 
 73.00000 	 -155.72282 
 74.00000 	 -157.35176 
 75.00000 	 -158.89216 
 76.00000 	 -160.34215 
 77.00000 	 -161.69997 
 78.00000 	 -162.96396 
 79.00000 	 -164.13258 
 80.00000 	 -165.20441 
 81.00000 	 -166.17813 
 82.00000 	 -167.05257 
 83.00000 	 -167.82666 
 84.00000 	 -168.49946 
 85.00000 	 -169.07014 
 86.00000 	 -169.53801 
 87.00000 	 -169.90250 
 88.00000 	 -170.16317 
 89.00000 	 -170.31970 
 90.00000 	 -170.37190 


==> plots/Jou_alpha_V1.txt <==
# Joukowski airfoil 
# alpha            V1
 0.00000 	 1.32827 
 1.00000 	 1.32821 
 2.00000 	 1.32811 
 3.00000 	 1.32805 
 4.00000 	 1.32797 
 5.00000 	 1.32765 
 6.00000 	 1.32743 
 7.00000 	 1.32719 
 8.00000 	 1.32670 
 9.00000 	 1.32639 
 10.00000 	 1.32573 
 11.00000 	 1.32531 
 12.00000 	 1.32487 
 13.00000 	 1.32405 
 14.00000 	 1.32353 
 15.00000 	 1.32296 
 16.00000 	 1.32188 
 17.00000 	 1.32122 
 18.00000 	 1.32050 
 19.00000 	 1.31911 
 20.00000 	 1.31833 
 21.00000 	 1.31752 
 22.00000 	 1.31593 
 23.00000 	 1.31502 
 24.00000 	 1.31337 
 25.00000 	 1.31238 
 26.00000 	 1.31138 
 27.00000 	 1.30947 
 28.00000 	 1.30838 
 29.00000 	 1.30727 
 30.00000 	 1.30530 
 31.00000 	 1.30411 
 32.00000 	 1.30292 
 33.00000 	 1.30085 
 34.00000 	 1.29962 
 35.00000 	 1.29832 
 36.00000 	 1.29615 
 37.00000 	 1.29486 
 38.00000 	 1.29264 
 39.00000 	 1.29127 
 40.00000 	 1.28993 
 41.00000 	 1.28771 
 42.00000 	 1.28629 
 43.00000 	 1.28488 
 44.00000 	 1.28267 
 45.00000 	 1.28121 
 46.00000 	 1.27975 
 47.00000 	 1.27746 
 48.00000 	 1.27606 
 49.00000 	 1.27462 
 50.00000 	 1.27227 
 51.00000 	 1.27084 
 52.00000 	 1.26948 
 53.00000 	 1.26715 
 54.00000 	 1.26572 
 55.00000 	 1.26354 
 56.00000 	 1.26212 
 57.00000 	 1.26075 
 58.00000 	 1.25865 
 59.00000 	 1.25726 
 60.00000 	 1.25596 
 61.00000 	 1.25401 
 62.00000 	 1.25266 
 63.00000 	 1.25142 
 64.00000 	 1.24964 
 65.00000 	 1.24834 
 66.00000 	 1.24717 
 67.00000 	 1.24557 
 68.00000 	 1.24434 
 69.00000 	 1.24291 
 70.00000 	 1.24186 
 71.00000 	 1.24070 
 72.00000 	 1.23951 
 73.00000 	 1.23859 
 74.00000 	 1.23748 
 75.00000 	 1.23654 
 76.00000 	 1.23576 
 77.00000 	 1.23472 
 78.00000 	 1.23401 
 79.00000 	 1.23337 
 80.00000 	 1.23244 
 81.00000 	 1.23195 
 82.00000 	 1.23147 
 83.00000 	 1.23101 
 84.00000 	 1.23043 
 85.00000 	 1.23012 
 86.00000 	 1.22990 
 87.00000 	 1.22942 
 88.00000 	 1.22926 
 89.00000 	 1.22932 
 90.00000 	 1.22895 


==> plots/Jou_alpha_V1_V2_a.txt <==
# Joukowski airfoil 
# alpha            V1                V2
 0.00000 	 0.25619 	 0.49503 
 1.00000 	 0.25755 	 0.49417 
 2.00000 	 0.25928 	 0.49324 
 3.00000 	 0.26108 	 0.49231 
 4.00000 	 0.26295 	 0.49135 
 5.00000 	 0.26510 	 0.49026 
 6.00000 	 0.26713 	 0.48920 
 7.00000 	 0.26918 	 0.48811 
 8.00000 	 0.27160 	 0.48684 
 9.00000 	 0.27371 	 0.48569 
 10.00000 	 0.27620 	 0.48436 
 11.00000 	 0.27837 	 0.48315 
 12.00000 	 0.28052 	 0.48193 
 13.00000 	 0.28308 	 0.48053 
 14.00000 	 0.28523 	 0.47929 
 15.00000 	 0.28740 	 0.47802 
 16.00000 	 0.29010 	 0.47650 
 17.00000 	 0.29217 	 0.47525 
 18.00000 	 0.29429 	 0.47397 
 19.00000 	 0.29713 	 0.47233 
 20.00000 	 0.29915 	 0.47108 
 21.00000 	 0.30115 	 0.46982 
 22.00000 	 0.30411 	 0.46807 
 23.00000 	 0.30607 	 0.46681 
 24.00000 	 0.30909 	 0.46499 
 25.00000 	 0.31101 	 0.46373 
 26.00000 	 0.31288 	 0.46248 
 27.00000 	 0.31596 	 0.46059 
 28.00000 	 0.31780 	 0.45935 
 29.00000 	 0.31958 	 0.45812 
 30.00000 	 0.32270 	 0.45616 
 31.00000 	 0.32445 	 0.45493 
 32.00000 	 0.32612 	 0.45373 
 33.00000 	 0.32928 	 0.45172 
 34.00000 	 0.33091 	 0.45052 
 35.00000 	 0.33247 	 0.44935 
 36.00000 	 0.33565 	 0.44729 
 37.00000 	 0.33717 	 0.44612 
 38.00000 	 0.34046 	 0.44397 
 39.00000 	 0.34180 	 0.44288 
 40.00000 	 0.34322 	 0.44173 
 41.00000 	 0.34670 	 0.43940 
 42.00000 	 0.34794 	 0.43833 
 43.00000 	 0.34923 	 0.43722 
 44.00000 	 0.35273 	 0.43485 
 45.00000 	 0.35382 	 0.43384 
 46.00000 	 0.35496 	 0.43279 
 47.00000 	 0.35845 	 0.43038 
 48.00000 	 0.35938 	 0.42943 
 49.00000 	 0.36036 	 0.42845 
 50.00000 	 0.36383 	 0.42602 
 51.00000 	 0.36461 	 0.42514 
 52.00000 	 0.36542 	 0.42422 
 53.00000 	 0.36885 	 0.42179 
 54.00000 	 0.36946 	 0.42097 
 55.00000 	 0.37292 	 0.41852 
 56.00000 	 0.37349 	 0.41770 
 57.00000 	 0.37393 	 0.41695 
 58.00000 	 0.37734 	 0.41450 
 59.00000 	 0.37771 	 0.41377 
 60.00000 	 0.37799 	 0.41309 
 61.00000 	 0.38133 	 0.41065 
 62.00000 	 0.38151 	 0.41001 
 63.00000 	 0.38163 	 0.40940 
 64.00000 	 0.38488 	 0.40699 
 65.00000 	 0.38485 	 0.40645 
 66.00000 	 0.38481 	 0.40591 
 67.00000 	 0.38798 	 0.40353 
 68.00000 	 0.38774 	 0.40309 
 69.00000 	 0.39076 	 0.40080 
 70.00000 	 0.39060 	 0.40028 
 71.00000 	 0.39015 	 0.39995 
 72.00000 	 0.39308 	 0.39768 
 73.00000 	 0.39273 	 0.39726 
 74.00000 	 0.39207 	 0.39703 
 75.00000 	 0.39492 	 0.39480 
 76.00000 	 0.39436 	 0.39448 
 77.00000 	 0.39351 	 0.39435 
 78.00000 	 0.39625 	 0.39215 
 79.00000 	 0.39549 	 0.39194 
 80.00000 	 0.39446 	 0.39189 
 81.00000 	 0.39707 	 0.38976 
 82.00000 	 0.39610 	 0.38966 
 83.00000 	 0.39828 	 0.38780 
 84.00000 	 0.39736 	 0.38764 
 85.00000 	 0.39619 	 0.38765 
 86.00000 	 0.39824 	 0.38584 
 87.00000 	 0.39714 	 0.38578 
 88.00000 	 0.39576 	 0.38590 
 89.00000 	 0.39768 	 0.38416 
 90.00000 	 0.39640 	 0.38420 


==> plots/Jou_alpha_V1_V2_b.txt <==
# Joukowski airfoil 
# alpha            V1                V2
 0.00000 	 0.24016 	 -0.19501 
 1.00000 	 0.23858 	 -0.19615 
 2.00000 	 0.23660 	 -0.19785 
 3.00000 	 0.23464 	 -0.19955 
 4.00000 	 0.23261 	 -0.20132 
 5.00000 	 0.23008 	 -0.20359 
 6.00000 	 0.22782 	 -0.20558 
 7.00000 	 0.22554 	 -0.20757 
 8.00000 	 0.22276 	 -0.21005 
 9.00000 	 0.22042 	 -0.21206 
 10.00000 	 0.21768 	 -0.21449 
 11.00000 	 0.21530 	 -0.21651 
 12.00000 	 0.21293 	 -0.21850 
 13.00000 	 0.21009 	 -0.22097 
 14.00000 	 0.20770 	 -0.22295 
 15.00000 	 0.20533 	 -0.22489 
 16.00000 	 0.20236 	 -0.22743 
 17.00000 	 0.19999 	 -0.22933 
 18.00000 	 0.19763 	 -0.23120 
 19.00000 	 0.19456 	 -0.23379 
 20.00000 	 0.19220 	 -0.23562 
 21.00000 	 0.18990 	 -0.23739 
 22.00000 	 0.18676 	 -0.24000 
 23.00000 	 0.18441 	 -0.24176 
 24.00000 	 0.18128 	 -0.24435 
 25.00000 	 0.17898 	 -0.24603 
 26.00000 	 0.17665 	 -0.24772 
 27.00000 	 0.17342 	 -0.25030 
 28.00000 	 0.17113 	 -0.25188 
 29.00000 	 0.16880 	 -0.25348 
 30.00000 	 0.16553 	 -0.25606 
 31.00000 	 0.16331 	 -0.25752 
 32.00000 	 0.16102 	 -0.25903 
 33.00000 	 0.15774 	 -0.26158 
 34.00000 	 0.15558 	 -0.26292 
 35.00000 	 0.15335 	 -0.26433 
 36.00000 	 0.15005 	 -0.26685 
 37.00000 	 0.14797 	 -0.26808 
 38.00000 	 0.14451 	 -0.27079 
 39.00000 	 0.14251 	 -0.27186 
 40.00000 	 0.14051 	 -0.27296 
 41.00000 	 0.13703 	 -0.27567 
 42.00000 	 0.13512 	 -0.27659 
 43.00000 	 0.13321 	 -0.27756 
 44.00000 	 0.12972 	 -0.28025 
 45.00000 	 0.12792 	 -0.28102 
 46.00000 	 0.12610 	 -0.28185 
 47.00000 	 0.12259 	 -0.28452 
 48.00000 	 0.12090 	 -0.28514 
 49.00000 	 0.11917 	 -0.28582 
 50.00000 	 0.11565 	 -0.28846 
 51.00000 	 0.11407 	 -0.28894 
 52.00000 	 0.11245 	 -0.28948 
 53.00000 	 0.10895 	 -0.29206 
 54.00000 	 0.10749 	 -0.29239 
 55.00000 	 0.10383 	 -0.29515 
 56.00000 	 0.10251 	 -0.29531 
 57.00000 	 0.10117 	 -0.29549 
 58.00000 	 0.09744 	 -0.29821 
 59.00000 	 0.09625 	 -0.29820 
 60.00000 	 0.09503 	 -0.29824 
 61.00000 	 0.09133 	 -0.30089 
 62.00000 	 0.09029 	 -0.30071 
 63.00000 	 0.08917 	 -0.30060 
 64.00000 	 0.08547 	 -0.30317 
 65.00000 	 0.08455 	 -0.30281 
 66.00000 	 0.08351 	 -0.30257 
 67.00000 	 0.07988 	 -0.30505 
 68.00000 	 0.07912 	 -0.30452 
 69.00000 	 0.07553 	 -0.30698 
 70.00000 	 0.07457 	 -0.30652 
 71.00000 	 0.07392 	 -0.30582 
 72.00000 	 0.07035 	 -0.30821 
 73.00000 	 0.06956 	 -0.30759 
 74.00000 	 0.06906 	 -0.30671 
 75.00000 	 0.06550 	 -0.30903 
 76.00000 	 0.06486 	 -0.30823 
 77.00000 	 0.06451 	 -0.30718 
 78.00000 	 0.06100 	 -0.30943 
 79.00000 	 0.06052 	 -0.30845 
 80.00000 	 0.06030 	 -0.30726 
 81.00000 	 0.05688 	 -0.30940 
 82.00000 	 0.05658 	 -0.30826 
 83.00000 	 0.05365 	 -0.31002 
 84.00000 	 0.05319 	 -0.30897 
 85.00000 	 0.05307 	 -0.30766 
 86.00000 	 0.05024 	 -0.30931 
 87.00000 	 0.04995 	 -0.30812 
 88.00000 	 0.05002 	 -0.30664 
 89.00000 	 0.04727 	 -0.30820 
 90.00000 	 0.04716 	 -0.30686 


==> plots/Jou_alpha_V1_V2_d.txt <==
# Joukowski airfoil 
# alpha            V1                V2
 0.00000 	 0.37055 	 -0.20493 
 1.00000 	 0.36987 	 -0.20574 
 2.00000 	 0.36865 	 -0.20728 
 3.00000 	 0.36742 	 -0.20889 
 4.00000 	 0.36620 	 -0.21055 
 5.00000 	 0.36476 	 -0.21252 
 6.00000 	 0.36350 	 -0.21435 
 7.00000 	 0.36230 	 -0.21614 
 8.00000 	 0.36070 	 -0.21841 
 9.00000 	 0.35950 	 -0.22019 
 10.00000 	 0.35788 	 -0.22246 
 11.00000 	 0.35666 	 -0.22423 
 12.00000 	 0.35545 	 -0.22597 
 13.00000 	 0.35374 	 -0.22831 
 14.00000 	 0.35248 	 -0.23004 
 15.00000 	 0.35122 	 -0.23173 
 16.00000 	 0.34940 	 -0.23415 
 17.00000 	 0.34810 	 -0.23581 
 18.00000 	 0.34681 	 -0.23744 
 19.00000 	 0.34486 	 -0.23994 
 20.00000 	 0.34353 	 -0.24154 
 21.00000 	 0.34221 	 -0.24310 
 22.00000 	 0.34014 	 -0.24566 
 23.00000 	 0.33878 	 -0.24720 
 24.00000 	 0.33669 	 -0.24977 
 25.00000 	 0.33529 	 -0.25128 
 26.00000 	 0.33389 	 -0.25276 
 27.00000 	 0.33169 	 -0.25538 
 28.00000 	 0.33027 	 -0.25682 
 29.00000 	 0.32886 	 -0.25820 
 30.00000 	 0.32657 	 -0.26088 
 31.00000 	 0.32513 	 -0.26222 
 32.00000 	 0.32373 	 -0.26351 
 33.00000 	 0.32135 	 -0.26622 
 34.00000 	 0.31990 	 -0.26748 
 35.00000 	 0.31849 	 -0.26868 
 36.00000 	 0.31605 	 -0.27141 
 37.00000 	 0.31459 	 -0.27258 
 38.00000 	 0.31221 	 -0.27525 
 39.00000 	 0.31067 	 -0.27641 
 40.00000 	 0.30920 	 -0.27749 
 41.00000 	 0.30676 	 -0.28017 
 42.00000 	 0.30524 	 -0.28122 
 43.00000 	 0.30378 	 -0.28220 
 44.00000 	 0.30130 	 -0.28487 
 45.00000 	 0.29980 	 -0.28580 
 46.00000 	 0.29835 	 -0.28666 
 47.00000 	 0.29584 	 -0.28931 
 48.00000 	 0.29437 	 -0.29013 
 49.00000 	 0.29296 	 -0.29087 
 50.00000 	 0.29042 	 -0.29348 
 51.00000 	 0.28899 	 -0.29417 
 52.00000 	 0.28761 	 -0.29478 
 53.00000 	 0.28507 	 -0.29736 
 54.00000 	 0.28368 	 -0.29791 
 55.00000 	 0.28103 	 -0.30054 
 56.00000 	 0.27980 	 -0.30091 
 57.00000 	 0.27846 	 -0.30133 
 58.00000 	 0.27582 	 -0.30390 
 59.00000 	 0.27465 	 -0.30412 
 60.00000 	 0.27336 	 -0.30441 
 61.00000 	 0.27074 	 -0.30690 
 62.00000 	 0.26964 	 -0.30698 
 63.00000 	 0.26841 	 -0.30713 
 64.00000 	 0.26581 	 -0.30954 
 65.00000 	 0.26479 	 -0.30946 
 66.00000 	 0.26361 	 -0.30947 
 67.00000 	 0.26106 	 -0.31178 
 68.00000 	 0.26012 	 -0.31155 
 69.00000 	 0.25751 	 -0.31385 
 70.00000 	 0.25651 	 -0.31363 
 71.00000 	 0.25565 	 -0.31324 
 72.00000 	 0.25308 	 -0.31544 
 73.00000 	 0.25217 	 -0.31506 
 74.00000 	 0.25140 	 -0.31452 
 75.00000 	 0.24888 	 -0.31661 
 76.00000 	 0.24808 	 -0.31606 
 77.00000 	 0.24738 	 -0.31538 
 78.00000 	 0.24493 	 -0.31735 
 79.00000 	 0.24424 	 -0.31663 
 80.00000 	 0.24361 	 -0.31581 
 81.00000 	 0.24125 	 -0.31765 
 82.00000 	 0.24067 	 -0.31675 
 83.00000 	 0.23861 	 -0.31827 
 84.00000 	 0.23785 	 -0.31749 
 85.00000 	 0.23740 	 -0.31642 
 86.00000 	 0.23537 	 -0.31784 
 87.00000 	 0.23476 	 -0.31687 
 88.00000 	 0.23443 	 -0.31564 
 89.00000 	 0.23245 	 -0.31695 
 90.00000 	 0.23200 	 -0.31579 


==> plots/Jou_alpha_V1_V2_e.txt <==
# Joukowski airfoil 
# alpha            V1                V2
 0.00000 	 0.09922 	 -0.35101 
 1.00000 	 0.09767 	 -0.35134 
 2.00000 	 0.09558 	 -0.35193 
 3.00000 	 0.09340 	 -0.35254 
 4.00000 	 0.09113 	 -0.35318 
 5.00000 	 0.08866 	 -0.35391 
 6.00000 	 0.08625 	 -0.35460 
 7.00000 	 0.08380 	 -0.35530 
 8.00000 	 0.08101 	 -0.35615 
 9.00000 	 0.07849 	 -0.35687 
 10.00000 	 0.07552 	 -0.35779 
 11.00000 	 0.07298 	 -0.35850 
 12.00000 	 0.07045 	 -0.35920 
 13.00000 	 0.06729 	 -0.36018 
 14.00000 	 0.06477 	 -0.36086 
 15.00000 	 0.06225 	 -0.36153 
 16.00000 	 0.05897 	 -0.36255 
 17.00000 	 0.05649 	 -0.36318 
 18.00000 	 0.05398 	 -0.36380 
 19.00000 	 0.05048 	 -0.36488 
 20.00000 	 0.04796 	 -0.36549 
 21.00000 	 0.04549 	 -0.36608 
 22.00000 	 0.04188 	 -0.36718 
 23.00000 	 0.03932 	 -0.36778 
 24.00000 	 0.03562 	 -0.36891 
 25.00000 	 0.03307 	 -0.36947 
 26.00000 	 0.03056 	 -0.37003 
 27.00000 	 0.02678 	 -0.37118 
 28.00000 	 0.02426 	 -0.37171 
 29.00000 	 0.02181 	 -0.37221 
 30.00000 	 0.01798 	 -0.37337 
 31.00000 	 0.01551 	 -0.37386 
 32.00000 	 0.01314 	 -0.37431 
 33.00000 	 0.00924 	 -0.37547 
 34.00000 	 0.00680 	 -0.37591 
 35.00000 	 0.00444 	 -0.37632 
 36.00000 	 0.00044 	 -0.37750 
 37.00000 	 -0.00194 	 -0.37790 
 38.00000 	 -0.00588 	 -0.37904 
 39.00000 	 -0.00823 	 -0.37942 
 40.00000 	 -0.01051 	 -0.37976 
 41.00000 	 -0.01445 	 -0.38089 
 42.00000 	 -0.01673 	 -0.38120 
 43.00000 	 -0.01894 	 -0.38149 
 44.00000 	 -0.02296 	 -0.38261 
 45.00000 	 -0.02515 	 -0.38286 
 46.00000 	 -0.02727 	 -0.38310 
 47.00000 	 -0.03126 	 -0.38418 
 48.00000 	 -0.03332 	 -0.38438 
 49.00000 	 -0.03533 	 -0.38456 
 50.00000 	 -0.03932 	 -0.38562 
 51.00000 	 -0.04130 	 -0.38576 
 52.00000 	 -0.04321 	 -0.38589 
 53.00000 	 -0.04717 	 -0.38691 
 54.00000 	 -0.04903 	 -0.38700 
 55.00000 	 -0.05289 	 -0.38799 
 56.00000 	 -0.05474 	 -0.38805 
 57.00000 	 -0.05649 	 -0.38808 
 58.00000 	 -0.06030 	 -0.38904 
 59.00000 	 -0.06203 	 -0.38904 
 60.00000 	 -0.06365 	 -0.38901 
 61.00000 	 -0.06740 	 -0.38994 
 62.00000 	 -0.06898 	 -0.38989 
 63.00000 	 -0.07047 	 -0.38980 
 64.00000 	 -0.07414 	 -0.39070 
 65.00000 	 -0.07558 	 -0.39059 
 66.00000 	 -0.07693 	 -0.39046 
 67.00000 	 -0.08051 	 -0.39132 
 68.00000 	 -0.08180 	 -0.39116 
 69.00000 	 -0.08519 	 -0.39196 
 70.00000 	 -0.08650 	 -0.39180 
 71.00000 	 -0.08765 	 -0.39159 
 72.00000 	 -0.09094 	 -0.39237 
 73.00000 	 -0.09210 	 -0.39215 
 74.00000 	 -0.09311 	 -0.39189 
 75.00000 	 -0.09630 	 -0.39263 
 76.00000 	 -0.09730 	 -0.39236 
 77.00000 	 -0.09817 	 -0.39206 
 78.00000 	 -0.10126 	 -0.39276 
 79.00000 	 -0.10210 	 -0.39245 
 80.00000 	 -0.10282 	 -0.39209 
 81.00000 	 -0.10579 	 -0.39276 
 82.00000 	 -0.10648 	 -0.39240 
 83.00000 	 -0.10921 	 -0.39301 
 84.00000 	 -0.10991 	 -0.39264 
 85.00000 	 -0.11044 	 -0.39222 
 86.00000 	 -0.11305 	 -0.39280 
 87.00000 	 -0.11359 	 -0.39238 
 88.00000 	 -0.11396 	 -0.39192 
 89.00000 	 -0.11646 	 -0.39246 
 90.00000 	 -0.11683 	 -0.39200 


==> plots/Jou_alpha_V1_b.txt <==
# Joukowski airfoil 
# alpha            V1
 0.00000 	 -0.71300 
 1.00000 	 -0.71298 
 2.00000 	 -0.71291 
 3.00000 	 -0.71282 
 4.00000 	 -0.71271 
 5.00000 	 -0.71253 
 6.00000 	 -0.71237 
 7.00000 	 -0.71220 
 8.00000 	 -0.71190 
 9.00000 	 -0.71166 
 10.00000 	 -0.71130 
 11.00000 	 -0.71101 
 12.00000 	 -0.71070 
 13.00000 	 -0.71023 
 14.00000 	 -0.70985 
 15.00000 	 -0.70946 
 16.00000 	 -0.70889 
 17.00000 	 -0.70845 
 18.00000 	 -0.70798 
 19.00000 	 -0.70729 
 20.00000 	 -0.70680 
 21.00000 	 -0.70626 
 22.00000 	 -0.70545 
 23.00000 	 -0.70490 
 24.00000 	 -0.70400 
 25.00000 	 -0.70341 
 26.00000 	 -0.70281 
 27.00000 	 -0.70181 
 28.00000 	 -0.70119 
 29.00000 	 -0.70054 
 30.00000 	 -0.69946 
 31.00000 	 -0.69881 
 32.00000 	 -0.69814 
 33.00000 	 -0.69698 
 34.00000 	 -0.69630 
 35.00000 	 -0.69563 
 36.00000 	 -0.69439 
 37.00000 	 -0.69370 
 38.00000 	 -0.69250 
 39.00000 	 -0.69171 
 40.00000 	 -0.69102 
 41.00000 	 -0.68977 
 42.00000 	 -0.68897 
 43.00000 	 -0.68830 
 44.00000 	 -0.68700 
 45.00000 	 -0.68622 
 46.00000 	 -0.68557 
 47.00000 	 -0.68422 
 48.00000 	 -0.68346 
 49.00000 	 -0.68286 
 50.00000 	 -0.68147 
 51.00000 	 -0.68075 
 52.00000 	 -0.68020 
 53.00000 	 -0.67878 
 54.00000 	 -0.67811 
 55.00000 	 -0.67687 
 56.00000 	 -0.67617 
 57.00000 	 -0.67557 
 58.00000 	 -0.67434 
 59.00000 	 -0.67367 
 60.00000 	 -0.67314 
 61.00000 	 -0.67193 
 62.00000 	 -0.67131 
 63.00000 	 -0.67087 
 64.00000 	 -0.66969 
 65.00000 	 -0.66912 
 66.00000 	 -0.66877 
 67.00000 	 -0.66758 
 68.00000 	 -0.66710 
 69.00000 	 -0.66608 
 70.00000 	 -0.66568 
 71.00000 	 -0.66531 
 72.00000 	 -0.66436 
 73.00000 	 -0.66402 
 74.00000 	 -0.66375 
 75.00000 	 -0.66289 
 76.00000 	 -0.66261 
 77.00000 	 -0.66245 
 78.00000 	 -0.66174 
 79.00000 	 -0.66158 
 80.00000 	 -0.66167 
 81.00000 	 -0.66097 
 82.00000 	 -0.66094 
 83.00000 	 -0.66036 
 84.00000 	 -0.66046 
 85.00000 	 -0.66050 
 86.00000 	 -0.65999 
 87.00000 	 -0.66016 
 88.00000 	 -0.66030 
 89.00000 	 -0.65987 
 90.00000 	 -0.66009 


==> plots/Jou_alpha_V1_c.txt <==
# Joukowski airfoil 
# alpha            V1
 0.00000 	 -0.31890 
 1.00000 	 -0.31872 
 2.00000 	 -0.31828 
 3.00000 	 -0.31797 
 4.00000 	 -0.31757 
 5.00000 	 -0.31682 
 6.00000 	 -0.31631 
 7.00000 	 -0.31575 
 8.00000 	 -0.31462 
 9.00000 	 -0.31391 
 10.00000 	 -0.31261 
 11.00000 	 -0.31175 
 12.00000 	 -0.31085 
 13.00000 	 -0.30917 
 14.00000 	 -0.30817 
 15.00000 	 -0.30713 
 16.00000 	 -0.30509 
 17.00000 	 -0.30391 
 18.00000 	 -0.30273 
 19.00000 	 -0.30036 
 20.00000 	 -0.29907 
 21.00000 	 -0.29778 
 22.00000 	 -0.29501 
 23.00000 	 -0.29356 
 24.00000 	 -0.29073 
 25.00000 	 -0.28906 
 26.00000 	 -0.28747 
 27.00000 	 -0.28449 
 28.00000 	 -0.28269 
 29.00000 	 -0.28099 
 30.00000 	 -0.27785 
 31.00000 	 -0.27597 
 32.00000 	 -0.27416 
 33.00000 	 -0.27084 
 34.00000 	 -0.26896 
 35.00000 	 -0.26708 
 36.00000 	 -0.26357 
 37.00000 	 -0.26170 
 38.00000 	 -0.25788 
 39.00000 	 -0.25610 
 40.00000 	 -0.25427 
 41.00000 	 -0.25031 
 42.00000 	 -0.24853 
 43.00000 	 -0.24677 
 44.00000 	 -0.24268 
 45.00000 	 -0.24095 
 46.00000 	 -0.23927 
 47.00000 	 -0.23512 
 48.00000 	 -0.23342 
 49.00000 	 -0.23186 
 50.00000 	 -0.22767 
 51.00000 	 -0.22609 
 52.00000 	 -0.22462 
 53.00000 	 -0.22043 
 54.00000 	 -0.21899 
 55.00000 	 -0.21472 
 56.00000 	 -0.21346 
 57.00000 	 -0.21218 
 58.00000 	 -0.20796 
 59.00000 	 -0.20685 
 60.00000 	 -0.20574 
 61.00000 	 -0.20163 
 62.00000 	 -0.20070 
 63.00000 	 -0.19976 
 64.00000 	 -0.19578 
 65.00000 	 -0.19504 
 66.00000 	 -0.19429 
 67.00000 	 -0.19049 
 68.00000 	 -0.18995 
 69.00000 	 -0.18644 
 70.00000 	 -0.18583 
 71.00000 	 -0.18549 
 72.00000 	 -0.18214 
 73.00000 	 -0.18182 
 74.00000 	 -0.18170 
 75.00000 	 -0.17855 
 76.00000 	 -0.17850 
 77.00000 	 -0.17869 
 78.00000 	 -0.17576 
 79.00000 	 -0.17599 
 80.00000 	 -0.17644 
 81.00000 	 -0.17382 
 82.00000 	 -0.17423 
 83.00000 	 -0.17250 
 84.00000 	 -0.17264 
 85.00000 	 -0.17329 
 86.00000 	 -0.17178 
 87.00000 	 -0.17220 
 88.00000 	 -0.17305 
 89.00000 	 -0.17180 
 90.00000 	 -0.17250 


==> plots/Jou_alpha_V1_d.txt <==
# Joukowski airfoil 
# alpha            V1
 0.00000 	 2.28645 
 1.00000 	 2.28643 
 2.00000 	 2.28641 
 3.00000 	 2.28645 
 4.00000 	 2.28651 
 5.00000 	 2.28653 
 6.00000 	 2.28658 
 7.00000 	 2.28663 
 8.00000 	 2.28654 
 9.00000 	 2.28654 
 10.00000 	 2.28636 
 11.00000 	 2.28633 
 12.00000 	 2.28628 
 13.00000 	 2.28605 
 14.00000 	 2.28600 
 15.00000 	 2.28593 
 16.00000 	 2.28566 
 17.00000 	 2.28557 
 18.00000 	 2.28546 
 19.00000 	 2.28513 
 20.00000 	 2.28500 
 21.00000 	 2.28486 
 22.00000 	 2.28447 
 23.00000 	 2.28431 
 24.00000 	 2.28388 
 25.00000 	 2.28370 
 26.00000 	 2.28352 
 27.00000 	 2.28305 
 28.00000 	 2.28285 
 29.00000 	 2.28264 
 30.00000 	 2.28215 
 31.00000 	 2.28194 
 32.00000 	 2.28171 
 33.00000 	 2.28122 
 34.00000 	 2.28100 
 35.00000 	 2.28075 
 36.00000 	 2.28025 
 37.00000 	 2.28002 
 38.00000 	 2.27949 
 39.00000 	 2.27925 
 40.00000 	 2.27900 
 41.00000 	 2.27846 
 42.00000 	 2.27822 
 43.00000 	 2.27797 
 44.00000 	 2.27743 
 45.00000 	 2.27719 
 46.00000 	 2.27695 
 47.00000 	 2.27642 
 48.00000 	 2.27618 
 49.00000 	 2.27594 
 50.00000 	 2.27542 
 51.00000 	 2.27518 
 52.00000 	 2.27495 
 53.00000 	 2.27444 
 54.00000 	 2.27421 
 55.00000 	 2.27376 
 56.00000 	 2.27350 
 57.00000 	 2.27328 
 58.00000 	 2.27284 
 59.00000 	 2.27259 
 60.00000 	 2.27238 
 61.00000 	 2.27196 
 62.00000 	 2.27173 
 63.00000 	 2.27153 
 64.00000 	 2.27112 
 65.00000 	 2.27091 
 66.00000 	 2.27074 
 67.00000 	 2.27035 
 68.00000 	 2.27015 
 69.00000 	 2.26990 
 70.00000 	 2.26967 
 71.00000 	 2.26948 
 72.00000 	 2.26930 
 73.00000 	 2.26909 
 74.00000 	 2.26892 
 75.00000 	 2.26879 
 76.00000 	 2.26860 
 77.00000 	 2.26845 
 78.00000 	 2.26840 
 79.00000 	 2.26823 
 80.00000 	 2.26811 
 81.00000 	 2.26810 
 82.00000 	 2.26796 
 83.00000 	 2.26804 
 84.00000 	 2.26791 
 85.00000 	 2.26779 
 86.00000 	 2.26795 
 87.00000 	 2.26784 
 88.00000 	 2.26772 
 89.00000 	 2.26796 
 90.00000 	 2.26787 


==> plots/N0012Re.dat <==
# NACA 0012	Re=100K    			Re=1E6				Re=5E6     			Re=infty		Mach=0.15
# alpha     CL      CD        	CL      CD      	CL      CD     		CL   	CD
    0       0.0     0.0188      0.0     0.0132      0.0     0.0108      0.0     -0.0018
    1       0.1031  0.0189      0.1069  0.0133      0.1091  0.0109      0.1169  -0.0018
    2       0.2057  0.0193      0.2135  0.0135      0.2177  0.0111      0.2334  -0.0016
    3       0.3072  0.0199      0.3193  0.0140      0.3256  0.0115      0.3494  -0.0014
    4       0.4070  0.0209      0.4239  0.0146      0.4324  0.0121      0.4648  -0.0011
    5       0.5045  0.0221      0.5271  0.0154      0.5379  0.0128      0.5792  -0.0007
    6       0.5987  0.0237      0.6285  0.0165      0.6417  0.0137      0.6925  -0.0003
    7       0.6886  0.0258      0.7276  0.0178      0.7437  0.0149      0.8045   0.0003
    8       0.7726  0.0284      0.8239  0.0193      0.8433  0.0162      0.9147   0.0009
    9       0.8487  0.0318      0.9167  0.0212      0.9401  0.0178      1.0229   0.0017  
    10      0.9135  0.0361      1.0051  0.0233      1.0333  0.0196      1.1287   0.0026
    11      0.9626  0.0421      1.0876  0.0259      1.1221  0.0217      1.2319   0.0035
    12      0.9854  0.0511      1.1625  0.0290      1.2055  0.0242      1.3321   0.0046
    13      0.9576  0.0672      1.2262  0.0330      1.2817  0.0271      1.4290   0.0058
    14      0.8225  0.1032      1.2721  0.0383      1.3484  0.0307      1.5223   0.0072
    15      0.5550  0.1869      1.2755  0.0473      1.4020  0.0353      1.6114   0.0086
    16      0.5695  0.2050      1.0575  0.0849      1.4376  0.0416      1.6959   0.0103


==> plots/N0014Re.dat <==
# NACA 0014	Re=100K    			Re=1E6				Re=5E6     			Re=infty		Mach=0.15
# alpha     CL      CD        	CL      CD      	CL      CD     		CL   	CD
    0 		0.0     0.0193      0.0     0.0132      0.0     0.0108      0.0     -0.0021
    1       0.1017  0.0194      0.1058  0.0133      0.1084  0.0109      0.1202  -0.0021
    2       0.2028  0.0197      0.2113  0.0135      0.2165  0.0111      0.2402  -0.0020
    3       0.3029  0.0203      0.3161  0.0139      0.3240  0.0114      0.3599  -0.0019
    4       0.4013  0.0211      0.4199  0.0145      0.4306  0.0119      0.4792  -0.0017
    5       0.4975  0.0222      0.5222  0.0152      0.5360  0.0125      0.5979  -0.0015
    6       0.5902  0.0237      0.6228  0.0161      0.6398  0.0133      0.7160  -0.0012
    7       0.6790  0.0255      0.7211  0.0173      0.7418  0.0142      0.8334  -0.0008
    8       0.7625  0.0278      0.8167  0.0186      0.8416  0.0154      0.9498  -0.0005 
    9       0.8389  0.0306      0.9090  0.0202      0.9387  0.0167      1.0651   0.0000
    10      0.9062  0.0342      0.9971  0.0221      1.0326  0.0182      1.1792   0.0004
    11      0.9611  0.0389      1.0780  0.0243      1.1255  0.0200      1.2919   0.0010
    12      0.9970  0.0456      1.1560  0.0270      1.2075  0.0221      1.4031   0.0016
    13      1.0005  0.0560      1.2232  0.0304      1.2860  0.0246      1.5126   0.0023
    14      0.9452  0.0748      1.2774  0.0348      1.3564  0.0277      1.6203   0.0030
    15      0.7997  0.1122      1.3111  0.0411      1.4150  0.0315      1.7259   0.0038
    16      0.5335  0.1981      1.3092  0.0509      1.4560  0.0368      1.8293   0.0046



==> plots/N0016Re.dat <==
# NACA 0016	Re=100K    			Re=1E6				Re=5E6     			Re=infty		Mach=0.15
# alpha     CL      CD        	CL      CD      	CL      CD     		CL   	CD
    0 		0 		0.0198      0.0     0.0134      0.0     0.0108      0.0     -0.0023
    1 		0.0996	0.0199      0.1047  0.0135      0.1090  0.0109      0.1231  -0.0022    
    2 		0.1987	0.0202      0.2091  0.0137      0.2147  0.0110      0.2460  -0.0022
   	3 		0.2966	0.0208      0.3128  0.0140      0.3213  0.0113      0.3685  -0.0021
    4 		0.3929	0.0215      0.4154  0.0145      0.4270  0.0118      0.4907  -0.0020
    5 		0.4868	0.0226      0.5166  0.0152      0.5316  0.0123      0.6125  -0.0018
    6 		0.5776	0.0239      0.6161  0.0160      0.6348  0.0130      0.7339  -0.0016
    7 		0.6642	0.0256      0.7133  0.0170      0.7363  0.0138      0.8547  -0.0014
    8 		0.7457	0.0276      0.8077  0.0182      0.8355  0.0149      0.9750  -0.0011
    9 		0.8207	0.0302      0.8989  0.0197      0.9322  0.0160      1.0946  -0.0008
    10 		0.8873	0.0335      0.9860  0.0214      1.0254  0.0174      1.2134  -0.0005
    11		0.9427	0.0378      1.0681  0.0235      1.1153  0.0190      1.3313  -0.0001
    12 		0.9811	0.0437      1.1436  0.0260      1.2000  0.0209      1.4482   0.0003
    13 		0.9928	0.0525      1.2101  0.0292      1.2786  0.0232      1.5640   0.0007
    14 		0.9617	0.0669      1.2638  0.0333      1.3488  0.0260      1.6787   0.0012
    15 		0.8737	0.0915      1.2979  0.0392      1.4077  0.0296      1.7921   0.0017
    16 		0.7291	0.1324      1.3014  0.0480      1.4496  0.0345      1.9041   0.0022
    



==> plots/N0018Re.dat <==
# NACA 0018	Re=100K    			Re=1E6				Re=5E6     			Re=infty		Mach=0.15
# alpha     CL      CD        	CL      CD      	CL      CD     		CL   	CD
    0 		0.0 	0.0205		0.0		0.0136		0.0 	0.0109		0.0 	-0.0024
	1 		0.0968	0.0206		0.1029	0.0137		0.1061	0.0110		0.1256	-0.0024
	2 		0.1930	0.0209		0.2055	0.0139		0.2120	0.0111		0.2510	-0.0023
	3 		0.2880	0.0214		0.3073	0.0142		0.3171	0.0114		0.3761	-0.0022
	4 		0.3812	0.0222		0.4082	0.0147		0.4246	0.0118		0.5007	-0.0021
	5 		0.4719	0.0232		0.5075	0.0153		0.5248	0.0123		0.6250	-0.0020
	6 		0.5593	0.0244		0.6050	0.0161		0.6267	0.0129		0.7489	-0.0019
	7 		0.6426	0.0260		0.7002	0.0171		0.7268	0.0137		0.8725	-0.0017
	8 		0.7209	0.0280		0.7927	0.0182		0.8248	0.0146		0.9957	-0.0015
	9 		0.7929	0.0305		0.8819	0.0196		0.9201	0.0157		1.1185	-0.0012
	10 		0.8566	0.0337		0.9670	0.0212		1.0122	0.0170		1.2406	-0.0010
	11 		0.9092	0.0379		1.0470	0.0232		1.1004	0.0185		1.3620	-0.0007
	12 		0.9450	0.0437		1.1200	0.0257		1.1836	0.0204		1.4827	-0.0004
	13 		0.9559	0.0522		1.1835	0.0289		1.2602	0.0226		1.6026	-0.0000
	14 		0.9310	0.0654		1.2335	0.0331		1.3282	0.0253		1.7215	 0.0003
	15 		0.8641	0.0859		1.2638	0.0390		1.3843	0.0289		1.8396	 0.0007
	16 		0.7636	0.1159		1.2652	0.0479		1.4227	0.0339		1.9566	 0.0011


==> plots/NACA_Euler_V1_V2_V3_old.txt <==
# NACA airfoil 
# Case      alpha            V1                V2          V3
 0 	  0.00000   	 -0.59562 	 -0.21738 	 -0.00318 
 1 	  1.00000   	 -0.51639 	 -0.05907 	 -0.00262 
 2 	  2.00000   	 -0.46262 	 0.03166 	 -0.00202 
 3 	  3.00000   	 -0.41215 	 0.10116 	 -0.00053 
 4 	  4.00000   	 -0.40568 	 0.18392 	 0.00080 
 5 	  5.00000   	 -0.38618 	 0.26758 	 0.00076 
 6 	  6.00000   	 -0.36854 	 0.35633 	 0.00119 
 7 	  7.00000   	 -0.35590 	 0.46483 	 0.00097 
 8 	  8.00000   	 -0.34386 	 0.58777 	 0.00134 
 9 	  9.00000   	 -0.33397 	 0.72089 	 0.00028 
 10 	  10.00000   	 -0.30821 	 0.87292 	 -0.00073 
 11 	  11.00000   	 -0.27049 	 1.04729 	 -0.00076 
 12 	  12.00000   	 -0.21300 	 1.23973 	 -0.00100 
 13 	  13.00000   	 -0.13477 	 1.45965 	 -0.00102 
 14 	  14.00000   	 -0.04966 	 1.69568 	 -0.00107 
 15 	  15.00000   	 0.03170 	 1.94843 	 -0.00105 
 16 	  16.00000   	 0.11673 	 2.22414 	 -0.00080 
 17 	  0.00000   	 -0.42981 	 -0.25119 	 -0.00109 
 18 	  1.00000   	 -0.36691 	 -0.10948 	 -0.00094 
 19 	  2.00000   	 -0.32387 	 -0.01785 	 -0.00055 
 20 	  3.00000   	 -0.29314 	 0.05011 	 -0.00042 
 21 	  4.00000   	 -0.27286 	 0.11900 	 -0.00040 
 22 	  5.00000   	 -0.24928 	 0.18910 	 0.00003 
 23 	  6.00000   	 -0.22583 	 0.25884 	 0.00016 
 24 	  7.00000   	 -0.20184 	 0.34289 	 0.00004 
 25 	  8.00000   	 -0.17115 	 0.43763 	 0.00030 
 26 	  9.00000   	 -0.13706 	 0.53939 	 -0.00076 
 27 	  10.00000   	 -0.09194 	 0.65512 	 -0.00030 
 28 	  11.00000   	 -0.03511 	 0.79293 	 -0.00100 
 29 	  12.00000   	 0.04481 	 0.94470 	 -0.00066 
 30 	  13.00000   	 0.14834 	 1.11324 	 -0.00048 
 31 	  14.00000   	 0.25919 	 1.29655 	 -0.00032 
 32 	  15.00000   	 0.38065 	 1.49785 	 -0.00031 
 33 	  16.00000   	 0.50860 	 1.71999 	 -0.00088 
 34 	  0.00000   	 -0.30384 	 -0.31309 	 0.00052 
 35 	  1.00000   	 -0.24709 	 -0.16742 	 -0.00006 
 36 	  2.00000   	 -0.21417 	 -0.08109 	 0.00011 
 37 	  3.00000   	 -0.18837 	 -0.01296 	 -0.00146 
 38 	  4.00000   	 -0.16229 	 0.05352 	 -0.00146 
 39 	  5.00000   	 -0.13602 	 0.11024 	 -0.00035 
 40 	  6.00000   	 -0.10477 	 0.17239 	 0.00087 
 41 	  7.00000   	 -0.07587 	 0.24085 	 0.00018 
 42 	  8.00000   	 -0.03993 	 0.31854 	 -0.00081 
 43 	  9.00000   	 0.00328 	 0.40040 	 -0.00085 
 44 	  10.00000   	 0.05700 	 0.49222 	 -0.00085 
 45 	  11.00000   	 0.12597 	 0.59889 	 -0.00079 
 46 	  12.00000   	 0.20725 	 0.71465 	 -0.00037 
 47 	  13.00000   	 0.31147 	 0.85341 	 -0.00074 
 48 	  14.00000   	 0.42444 	 0.99771 	 -0.00078 
 49 	  15.00000   	 0.55417 	 1.16756 	 -0.00128 
 50 	  16.00000   	 0.69591 	 1.35050 	 -0.00199 
 51 	  0.00000   	 -0.16425 	 -0.39572 	 -0.00422 
 52 	  1.00000   	 -0.12822 	 -0.24333 	 -0.00209 
 53 	  2.00000   	 -0.10337 	 -0.15479 	 -0.00126 
 54 	  3.00000   	 -0.07598 	 -0.09219 	 -0.00319 
 55 	  4.00000   	 -0.04466 	 -0.03879 	 -0.00162 
 56 	  5.00000   	 -0.00429 	 0.01708 	 -0.00223 
 57 	  6.00000   	 0.03195 	 0.07074 	 -0.00051 
 58 	  7.00000   	 0.07228 	 0.12422 	 -0.00018 
 59 	  8.00000   	 0.11493 	 0.18324 	 -0.00016 
 60 	  9.00000   	 0.16775 	 0.24406 	 -0.00009 
 61 	  10.00000   	 0.23168 	 0.31120 	 -0.00065 
 62 	  11.00000   	 0.30615 	 0.38984 	 -0.00139 
 63 	  12.00000   	 0.39370 	 0.47667 	 -0.00034 
 64 	  13.00000   	 0.49688 	 0.58748 	 0.00054 
 65 	  14.00000   	 0.60840 	 0.70893 	 0.00082 
 66 	  15.00000   	 0.74383 	 0.85212 	 0.00004 
 67 	  16.00000   	 0.88587 	 1.00833 	 -0.00052 


==> plots/NACA_ReEffect_V1_V2_V3_old.txt <==
# NACA airfoil 
# Case      alpha            V1                V2          V3
 0 	  0.00000   	 -0.59815 	 -0.21568 	 -0.43956 
 1 	  1.00000   	 -0.50631 	 -0.06421 	 -0.42315 
 2 	  2.00000   	 -0.47071 	 0.03074 	 -0.42075 
 3 	  3.00000   	 -0.43595 	 0.11300 	 -0.42203 
 4 	  4.00000   	 -0.41468 	 0.19164 	 -0.42790 
 5 	  5.00000   	 -0.39301 	 0.27390 	 -0.43173 
 6 	  6.00000   	 -0.37943 	 0.36139 	 -0.44653 
 7 	  7.00000   	 -0.36405 	 0.46501 	 -0.45832 
 8 	  8.00000   	 -0.34933 	 0.58655 	 -0.47744 
 9 	  9.00000   	 -0.33048 	 0.71754 	 -0.50788 
 10 	  10.00000   	 -0.31156 	 0.86785 	 -0.54953 
 11 	  11.00000   	 -0.26995 	 1.04301 	 -0.60605 
 12 	  12.00000   	 -0.21131 	 1.23520 	 -0.69460 
 13 	  13.00000   	 -0.13501 	 1.44621 	 -0.84777 
 14 	  14.00000   	 0.01204 	 1.67723 	 -1.14163 
 15 	  15.00000   	 0.03800 	 1.93974 	 -1.93030 
 16 	  16.00000   	 0.11640 	 2.22038 	 -2.05152 
 17 	  0.00000   	 -0.59661 	 -0.21809 	 -0.24458 
 18 	  1.00000   	 -0.51294 	 -0.06329 	 -0.23487 
 19 	  2.00000   	 -0.46666 	 0.02927 	 -0.22946 
 20 	  3.00000   	 -0.43164 	 0.10747 	 -0.22797 
 21 	  4.00000   	 -0.41027 	 0.18673 	 -0.23195 
 22 	  5.00000   	 -0.39488 	 0.27112 	 -0.23931 
 23 	  6.00000   	 -0.37613 	 0.35708 	 -0.24620 
 24 	  7.00000   	 -0.35723 	 0.46174 	 -0.25487 
 25 	  8.00000   	 -0.34469 	 0.58405 	 -0.26803 
 26 	  9.00000   	 -0.32801 	 0.72059 	 -0.28399 
 27 	  10.00000   	 -0.30721 	 0.87212 	 -0.30300 
 28 	  11.00000   	 -0.26817 	 1.04688 	 -0.32334 
 29 	  12.00000   	 -0.21284 	 1.23898 	 -0.34842 
 30 	  13.00000   	 -0.13964 	 1.45093 	 -0.38174 
 31 	  14.00000   	 -0.05413 	 1.68591 	 -0.43165 
 32 	  15.00000   	 0.03485 	 1.94519 	 -0.53382 
 33 	  16.00000   	 0.11061 	 2.21553 	 -0.93889 
 34 	  0.00000   	 -0.60074 	 -0.21892 	 -0.16410 
 35 	  1.00000   	 -0.51358 	 -0.05981 	 -0.15583 
 36 	  2.00000   	 -0.46301 	 0.03093 	 -0.15218 
 37 	  3.00000   	 -0.42946 	 0.10714 	 -0.14866 
 38 	  4.00000   	 -0.40793 	 0.18595 	 -0.14987 
 39 	  5.00000   	 -0.39120 	 0.27214 	 -0.15382 
 40 	  6.00000   	 -0.37157 	 0.35849 	 -0.15812 
 41 	  7.00000   	 -0.35209 	 0.46440 	 -0.16517 
 42 	  8.00000   	 -0.34093 	 0.58798 	 -0.17555 
 43 	  9.00000   	 -0.32722 	 0.72303 	 -0.18559 
 44 	  10.00000   	 -0.30521 	 0.87659 	 -0.20011 
 45 	  11.00000   	 -0.26783 	 1.04469 	 -0.21158 
 46 	  12.00000   	 -0.21570 	 1.23847 	 -0.22856 
 47 	  13.00000   	 -0.14139 	 1.45261 	 -0.24854 
 48 	  14.00000   	 -0.05812 	 1.69205 	 -0.27468 
 49 	  15.00000   	 0.02630 	 1.95269 	 -0.31326 
 50 	  16.00000   	 0.11583 	 2.22791 	 -0.37281 
 51 	  0.00000   	 -0.43261 	 -0.25318 	 -0.42564 
 52 	  1.00000   	 -0.37275 	 -0.10412 	 -0.41225 
 53 	  2.00000   	 -0.33378 	 -0.01556 	 -0.40730 
 54 	  3.00000   	 -0.30122 	 0.05229 	 -0.40645 
 55 	  4.00000   	 -0.27659 	 0.12224 	 -0.40972 
 56 	  5.00000   	 -0.25033 	 0.18769 	 -0.41979 
 57 	  6.00000   	 -0.22759 	 0.25992 	 -0.42920 
 58 	  7.00000   	 -0.19951 	 0.33849 	 -0.44213 
 59 	  8.00000   	 -0.16943 	 0.43161 	 -0.45894 
 60 	  9.00000   	 -0.13133 	 0.53860 	 -0.47733 
 61 	  10.00000   	 -0.09367 	 0.65022 	 -0.50560 
 62 	  11.00000   	 -0.03202 	 0.78338 	 -0.54646 
 63 	  12.00000   	 0.04819 	 0.93155 	 -0.60533 
 64 	  13.00000   	 0.14960 	 1.09578 	 -0.70053 
 65 	  14.00000   	 0.24901 	 1.28317 	 -0.86600 
 66 	  15.00000   	 0.36219 	 1.49358 	 -1.18118 
 67 	  16.00000   	 0.49327 	 1.70353 	 -1.89827 
 68 	  0.00000   	 -0.42971 	 -0.25371 	 -0.23237 
 69 	  1.00000   	 -0.36773 	 -0.10796 	 -0.22085 
 70 	  2.00000   	 -0.32637 	 -0.01893 	 -0.21956 
 71 	  3.00000   	 -0.29631 	 0.05013 	 -0.22008 
 72 	  4.00000   	 -0.27348 	 0.11919 	 -0.22488 
 73 	  5.00000   	 -0.25085 	 0.18720 	 -0.23004 
 74 	  6.00000   	 -0.22987 	 0.25864 	 -0.23693 
 75 	  7.00000   	 -0.20199 	 0.34078 	 -0.24536 
 76 	  8.00000   	 -0.17268 	 0.43186 	 -0.25624 
 77 	  9.00000   	 -0.13440 	 0.53743 	 -0.26796 
 78 	  10.00000   	 -0.09196 	 0.65050 	 -0.28309 
 79 	  11.00000   	 -0.02967 	 0.78700 	 -0.30106 
 80 	  12.00000   	 0.04599 	 0.93869 	 -0.32410 
 81 	  13.00000   	 0.14229 	 1.10583 	 -0.35509 
 82 	  14.00000   	 0.25048 	 1.28989 	 -0.39634 
 83 	  15.00000   	 0.37480 	 1.49408 	 -0.45785 
 84 	  16.00000   	 0.50811 	 1.69962 	 -0.55682 
 85 	  0.00000   	 -0.43301 	 -0.25330 	 -0.15670 
 86 	  1.00000   	 -0.36716 	 -0.10740 	 -0.14673 
 87 	  2.00000   	 -0.32581 	 -0.01781 	 -0.14515 
 88 	  3.00000   	 -0.29567 	 0.04975 	 -0.14459 
 89 	  4.00000   	 -0.27470 	 0.12090 	 -0.14674 
 90 	  5.00000   	 -0.24933 	 0.18957 	 -0.14939 
 91 	  6.00000   	 -0.22590 	 0.26059 	 -0.15309 
 92 	  7.00000   	 -0.19738 	 0.34149 	 -0.15801 
 93 	  8.00000   	 -0.16716 	 0.43527 	 -0.16591 
 94 	  9.00000   	 -0.13525 	 0.53790 	 -0.17618 
 95 	  10.00000   	 -0.09031 	 0.65172 	 -0.18747 
 96 	  11.00000   	 -0.03178 	 0.78365 	 -0.19885 
 97 	  12.00000   	 0.04692 	 0.93722 	 -0.21387 
 98 	  13.00000   	 0.14216 	 1.10687 	 -0.23244 
 99 	  14.00000   	 0.24872 	 1.29087 	 -0.25822 
 100 	  15.00000   	 0.37242 	 1.49384 	 -0.29676 
 101 	  16.00000   	 0.50979 	 1.70958 	 -0.35073 
 102 	  0.00000   	 -0.31135 	 -0.31531 	 -0.42383 
 103 	  1.00000   	 -0.25717 	 -0.16477 	 -0.40854 
 104 	  2.00000   	 -0.22390 	 -0.07672 	 -0.40144 
 105 	  3.00000   	 -0.20087 	 -0.00867 	 -0.40237 
 106 	  4.00000   	 -0.17149 	 0.05478 	 -0.40412 
 107 	  5.00000   	 -0.14321 	 0.12070 	 -0.41125 
 108 	  6.00000   	 -0.11292 	 0.17550 	 -0.42086 
 109 	  7.00000   	 -0.07962 	 0.24056 	 -0.43630 
 110 	  8.00000   	 -0.03428 	 0.31519 	 -0.45223 
 111 	  9.00000   	 0.00978 	 0.39808 	 -0.47090 
 112 	  10.00000   	 0.06333 	 0.48990 	 -0.49751 
 113 	  11.00000   	 0.13024 	 0.59698 	 -0.53391 
 114 	  12.00000   	 0.21323 	 0.71218 	 -0.58149 
 115 	  13.00000   	 0.31353 	 0.84279 	 -0.65870 
 116 	  14.00000   	 0.42903 	 0.99089 	 -0.78393 
 117 	  15.00000   	 0.55616 	 1.16158 	 -0.99022 
 118 	  16.00000   	 0.69958 	 1.34070 	 -1.33181 
 119 	  0.00000   	 -0.30696 	 -0.31263 	 -0.22825 
 120 	  1.00000   	 -0.25207 	 -0.16547 	 -0.21867 
 121 	  2.00000   	 -0.22207 	 -0.07714 	 -0.21760 
 122 	  3.00000   	 -0.19663 	 -0.00763 	 -0.21785 
 123 	  4.00000   	 -0.16885 	 0.05474 	 -0.22002 
 124 	  5.00000   	 -0.13983 	 0.11542 	 -0.22509 
 125 	  6.00000   	 -0.10816 	 0.17300 	 -0.23259 
 126 	  7.00000   	 -0.07596 	 0.24337 	 -0.23877 
 127 	  8.00000   	 -0.03906 	 0.32014 	 -0.24824 
 128 	  9.00000   	 0.00666 	 0.40500 	 -0.26000 
 129 	  10.00000   	 0.05548 	 0.49526 	 -0.27377 
 130 	  11.00000   	 0.12558 	 0.60127 	 -0.29458 
 131 	  12.00000   	 0.20612 	 0.71947 	 -0.31931 
 132 	  13.00000   	 0.30943 	 0.85044 	 -0.35065 
 133 	  14.00000   	 0.42974 	 1.00002 	 -0.39163 
 134 	  15.00000   	 0.56541 	 1.16874 	 -0.45237 
 135 	  16.00000   	 0.70474 	 1.34263 	 -0.54028 
 136 	  0.00000   	 -0.30731 	 -0.31173 	 -0.15654 
 137 	  1.00000   	 -0.24961 	 -0.16423 	 -0.14581 
 138 	  2.00000   	 -0.21920 	 -0.07987 	 -0.14551 
 139 	  3.00000   	 -0.19449 	 -0.00948 	 -0.14283 
 140 	  4.00000   	 -0.16586 	 0.05457 	 -0.14490 
 141 	  5.00000   	 -0.13923 	 0.11476 	 -0.14764 
 142 	  6.00000   	 -0.10868 	 0.17400 	 -0.15219 
 143 	  7.00000   	 -0.07597 	 0.24220 	 -0.15669 
 144 	  8.00000   	 -0.03978 	 0.31993 	 -0.16339 
 145 	  9.00000   	 0.00455 	 0.40502 	 -0.17219 
 146 	  10.00000   	 0.05575 	 0.49624 	 -0.18413 
 147 	  11.00000   	 0.12200 	 0.60061 	 -0.19795 
 148 	  12.00000   	 0.20548 	 0.71980 	 -0.21413 
 149 	  13.00000   	 0.30648 	 0.85097 	 -0.23431 
 150 	  14.00000   	 0.42590 	 0.99822 	 -0.26094 
 151 	  15.00000   	 0.56149 	 1.17007 	 -0.29930 
 152 	  16.00000   	 0.70485 	 1.35121 	 -0.35062 
 153 	  0.00000   	 -0.17033 	 -0.40467 	 -0.43724 
 154 	  1.00000   	 -0.12795 	 -0.24710 	 -0.41615 
 155 	  2.00000   	 -0.10440 	 -0.15715 	 -0.40923 
 156 	  3.00000   	 -0.07689 	 -0.09349 	 -0.40811 
 157 	  4.00000   	 -0.04125 	 -0.03874 	 -0.40915 
 158 	  5.00000   	 -0.00560 	 0.01481 	 -0.41327 
 159 	  6.00000   	 0.03193 	 0.06831 	 -0.42287 
 160 	  7.00000   	 0.07601 	 0.11888 	 -0.43559 
 161 	  8.00000   	 0.12181 	 0.17938 	 -0.45332 
 162 	  9.00000   	 0.17334 	 0.23984 	 -0.47495 
 163 	  10.00000   	 0.23619 	 0.30874 	 -0.50580 
 164 	  11.00000   	 0.31026 	 0.38558 	 -0.54143 
 165 	  12.00000   	 0.40020 	 0.47341 	 -0.59037 
 166 	  13.00000   	 0.50286 	 0.57710 	 -0.66298 
 167 	  14.00000   	 0.62293 	 0.70457 	 -0.77928 
 168 	  15.00000   	 0.75758 	 0.83925 	 -0.95214 
 169 	  16.00000   	 0.90453 	 0.98000 	 -1.21061 
 170 	  0.00000   	 -0.16503 	 -0.40063 	 -0.23817 
 171 	  1.00000   	 -0.12884 	 -0.24221 	 -0.22396 
 172 	  2.00000   	 -0.10593 	 -0.15317 	 -0.22127 
 173 	  3.00000   	 -0.07633 	 -0.09157 	 -0.22060 
 174 	  4.00000   	 -0.04594 	 -0.03509 	 -0.22101 
 175 	  5.00000   	 -0.00617 	 0.01786 	 -0.22494 
 176 	  6.00000   	 0.03456 	 0.07080 	 -0.23079 
 177 	  7.00000   	 0.07554 	 0.12246 	 -0.23849 
 178 	  8.00000   	 0.12224 	 0.18111 	 -0.24731 
 179 	  9.00000   	 0.17253 	 0.24187 	 -0.26094 
 180 	  10.00000   	 0.23592 	 0.31061 	 -0.27669 
 181 	  11.00000   	 0.30811 	 0.38831 	 -0.30051 
 182 	  12.00000   	 0.39894 	 0.47760 	 -0.32642 
 183 	  13.00000   	 0.50988 	 0.58598 	 -0.35983 
 184 	  14.00000   	 0.63108 	 0.70563 	 -0.40218 
 185 	  15.00000   	 0.76487 	 0.84552 	 -0.46554 
 186 	  16.00000   	 0.89223 	 0.99608 	 -0.54769 
 187 	  0.00000   	 -0.16915 	 -0.39306 	 -0.16194 
 188 	  1.00000   	 -0.12945 	 -0.24066 	 -0.15118 
 189 	  2.00000   	 -0.10421 	 -0.15295 	 -0.14850 
 190 	  3.00000   	 -0.07430 	 -0.09252 	 -0.14841 
 191 	  4.00000   	 -0.04507 	 -0.03685 	 -0.14764 
 192 	  5.00000   	 -0.00507 	 0.01659 	 -0.15100 
 193 	  6.00000   	 0.03371 	 0.06815 	 -0.15589 
 194 	  7.00000   	 0.07643 	 0.12330 	 -0.16153 
 195 	  8.00000   	 0.12304 	 0.17949 	 -0.16790 
 196 	  9.00000   	 0.17447 	 0.24207 	 -0.17680 
 197 	  10.00000   	 0.23624 	 0.31214 	 -0.18785 
 198 	  11.00000   	 0.30727 	 0.38754 	 -0.20155 
 199 	  12.00000   	 0.39942 	 0.47944 	 -0.22052 
 200 	  13.00000   	 0.50303 	 0.58205 	 -0.24324 
 201 	  14.00000   	 0.62583 	 0.70613 	 -0.27203 
 202 	  15.00000   	 0.76168 	 0.85140 	 -0.30994 
 203 	  16.00000   	 0.90863 	 1.00571 	 -0.36341 


==> plots/NACA_alpha_V1_V2_a.txt <==
# NACA airfoil 
# Case      alpha            V1                V2
 0 	  0.00000   	 -0.33310 	 -0.00810 
 1 	  1.00000   	 -0.34238 	 0.01256 
 2 	  2.00000   	 -0.35219 	 0.03917 
 3 	  3.00000   	 -0.35967 	 0.06695 
 4 	  4.00000   	 -0.36243 	 0.10053 
 5 	  5.00000   	 -0.36108 	 0.13946 
 6 	  6.00000   	 -0.35780 	 0.17994 
 7 	  7.00000   	 -0.35340 	 0.21971 
 8 	  8.00000   	 -0.33540 	 0.26855 
 9 	  9.00000   	 -0.29648 	 0.32472 
 10 	  10.00000   	 -0.25045 	 0.35813 
 11 	  11.00000   	 -0.12464 	 0.34881 
 12 	  12.00000   	 -0.10854 	 0.35144 
 13 	  13.00000   	 -0.09494 	 0.35429 
 14 	  14.00000   	 -0.08228 	 0.35910 
 15 	  15.00000   	 -0.06887 	 0.36639 
 16 	  16.00000   	 -0.05535 	 0.37383 
 17 	  17.00000   	 -0.04220 	 0.38102 
 18 	  18.00000   	 -0.02938 	 0.38789 
 19 	  19.00000   	 -0.01627 	 0.39462 
 20 	  20.00000   	 0.00925 	 0.39823 
 21 	  21.00000   	 0.02006 	 0.40186 
 22 	  22.00000   	 0.03023 	 0.40593 
 23 	  23.00000   	 0.04003 	 0.41046 
 24 	  24.00000   	 0.04966 	 0.41576 
 25 	  25.00000   	 0.05888 	 0.42121 
 26 	  26.00000   	 0.06737 	 0.42651 
 27 	  27.00000   	 0.07521 	 0.43163 
 28 	  28.00000   	 0.08258 	 0.43640 
 29 	  29.00000   	 0.08885 	 0.44059 
 30 	  30.00000   	 0.09391 	 0.44423 
 31 	  0.00000   	 -0.36274 	 -0.00838 
 32 	  1.00000   	 -0.37811 	 0.01053 
 33 	  2.00000   	 -0.39212 	 0.03675 
 34 	  3.00000   	 -0.40317 	 0.06424 
 35 	  4.00000   	 -0.41200 	 0.09187 
 36 	  5.00000   	 -0.42246 	 0.12331 
 37 	  6.00000   	 -0.43395 	 0.15782 
 38 	  7.00000   	 -0.44326 	 0.19353 
 39 	  8.00000   	 -0.45045 	 0.23054 
 40 	  9.00000   	 -0.45461 	 0.26617 
 41 	  10.00000   	 -0.45351 	 0.30386 
 42 	  11.00000   	 -0.44424 	 0.34349 
 43 	  12.00000   	 -0.42310 	 0.38553 
 44 	  13.00000   	 -0.38956 	 0.42718 
 45 	  14.00000   	 -0.34582 	 0.46074 
 46 	  15.00000   	 -0.30337 	 0.47680 
 47 	  16.00000   	 -0.09099 	 0.42197 
 48 	  17.00000   	 -0.07053 	 0.42102 
 49 	  18.00000   	 -0.05554 	 0.42459 
 50 	  19.00000   	 -0.04135 	 0.42939 
 51 	  20.00000   	 -0.02705 	 0.43498 
 52 	  21.00000   	 -0.01348 	 0.44064 
 53 	  22.00000   	 -0.00066 	 0.44574 
 54 	  23.00000   	 0.01229 	 0.45000 
 55 	  24.00000   	 0.02605 	 0.45333 
 56 	  25.00000   	 0.03942 	 0.45671 
 57 	  26.00000   	 0.05031 	 0.46146 
 58 	  27.00000   	 0.06022 	 0.46612 
 59 	  28.00000   	 0.06932 	 0.47049 
 60 	  29.00000   	 0.07726 	 0.47464 
 61 	  30.00000   	 0.08366 	 0.47803 
 62 	  0.00000   	 -0.41946 	 -0.01090 
 63 	  1.00000   	 -0.44021 	 0.00459 
 64 	  2.00000   	 -0.46002 	 0.02508 
 65 	  3.00000   	 -0.47796 	 0.04826 
 66 	  4.00000   	 -0.49671 	 0.07617 
 67 	  5.00000   	 -0.51438 	 0.10375 
 68 	  6.00000   	 -0.53152 	 0.13287 
 69 	  7.00000   	 -0.55100 	 0.16607 
 70 	  8.00000   	 -0.57061 	 0.20016 
 71 	  9.00000   	 -0.58988 	 0.23446 
 72 	  10.00000   	 -0.60756 	 0.26889 
 73 	  11.00000   	 -0.62271 	 0.30396 
 74 	  12.00000   	 -0.63419 	 0.34009 
 75 	  13.00000   	 -0.64094 	 0.37720 
 76 	  14.00000   	 -0.64185 	 0.41447 
 77 	  15.00000   	 -0.63093 	 0.45571 
 78 	  16.00000   	 -0.60302 	 0.50105 
 79 	  17.00000   	 -0.55514 	 0.54805 
 80 	  18.00000   	 -0.48356 	 0.58917 
 81 	  19.00000   	 -0.38017 	 0.61791 
 82 	  20.00000   	 -0.15853 	 0.59150 
 83 	  21.00000   	 -0.10836 	 0.57622 
 84 	  22.00000   	 -0.07892 	 0.57179 
 85 	  23.00000   	 -0.05675 	 0.57088 
 86 	  24.00000   	 -0.03733 	 0.56958 
 87 	  25.00000   	 -0.02136 	 0.56909 
 88 	  26.00000   	 -0.00750 	 0.56980 
 89 	  27.00000   	 0.00539 	 0.57074 
 90 	  28.00000   	 0.01759 	 0.57160 
 91 	  29.00000   	 0.02965 	 0.57194 
 92 	  30.00000   	 0.04114 	 0.57156 
 93 	  0.00000   	 -0.39203 	 -0.00896 
 94 	  1.00000   	 -0.41011 	 0.00777 
 95 	  2.00000   	 -0.42753 	 0.03074 
 96 	  3.00000   	 -0.44345 	 0.05829 
 97 	  4.00000   	 -0.45772 	 0.08613 
 98 	  5.00000   	 -0.47118 	 0.11405 
 99 	  6.00000   	 -0.48566 	 0.14507 
 100 	  7.00000   	 -0.50180 	 0.17856 
 101 	  8.00000   	 -0.51844 	 0.21296 
 102 	  9.00000   	 -0.53272 	 0.24760 
 103 	  10.00000   	 -0.54400 	 0.28241 
 104 	  11.00000   	 -0.55050 	 0.31819 
 105 	  12.00000   	 -0.55205 	 0.35479 
 106 	  13.00000   	 -0.54734 	 0.39277 
 107 	  14.00000   	 -0.53338 	 0.43111 
 108 	  15.00000   	 -0.50210 	 0.47509 
 109 	  16.00000   	 -0.45477 	 0.51716 
 110 	  17.00000   	 -0.39430 	 0.54828 
 111 	  18.00000   	 -0.14621 	 0.52370 
 112 	  19.00000   	 -0.09538 	 0.50865 
 113 	  20.00000   	 -0.06741 	 0.50052 
 114 	  21.00000   	 -0.04741 	 0.49652 
 115 	  22.00000   	 -0.03130 	 0.49820 
 116 	  23.00000   	 -0.01738 	 0.50134 
 117 	  24.00000   	 -0.00396 	 0.50474 
 118 	  25.00000   	 0.00955 	 0.50784 
 119 	  26.00000   	 0.02302 	 0.51012 
 120 	  27.00000   	 0.03638 	 0.51117 
 121 	  28.00000   	 0.04883 	 0.51224 
 122 	  29.00000   	 0.05901 	 0.51412 
 123 	  30.00000   	 0.06732 	 0.51654 


==> plots/NACA_alpha_V1_V2_c.txt <==
# NACA airfoil 
# Case      alpha            V1                V2
 0 	  0.00000   	 -0.25570 	 0.28448 
 1 	  1.00000   	 -0.28876 	 0.28230 
 2 	  2.00000   	 -0.32962 	 0.28098 
 3 	  3.00000   	 -0.36807 	 0.27470 
 4 	  4.00000   	 -0.40044 	 0.25827 
 5 	  5.00000   	 -0.43313 	 0.23156 
 6 	  6.00000   	 -0.46483 	 0.20008 
 7 	  7.00000   	 -0.49681 	 0.16173 
 8 	  8.00000   	 -0.52034 	 0.10505 
 9 	  9.00000   	 -0.52297 	 0.03024 
 10 	  10.00000   	 -0.51532 	 -0.04274 
 11 	  11.00000   	 -0.40052 	 -0.14226 
 12 	  12.00000   	 -0.39617 	 -0.16353 
 13 	  13.00000   	 -0.39479 	 -0.18390 
 14 	  14.00000   	 -0.39517 	 -0.20488 
 15 	  15.00000   	 -0.39601 	 -0.22490 
 16 	  16.00000   	 -0.39683 	 -0.24352 
 17 	  17.00000   	 -0.39777 	 -0.26113 
 18 	  18.00000   	 -0.39861 	 -0.27812 
 19 	  19.00000   	 -0.39842 	 -0.29472 
 20 	  20.00000   	 -0.37723 	 -0.31097 
 21 	  21.00000   	 -0.37659 	 -0.32658 
 22 	  22.00000   	 -0.37684 	 -0.34235 
 23 	  23.00000   	 -0.37805 	 -0.35848 
 24 	  24.00000   	 -0.38058 	 -0.37451 
 25 	  25.00000   	 -0.38372 	 -0.38968 
 26 	  26.00000   	 -0.38659 	 -0.40416 
 27 	  27.00000   	 -0.38937 	 -0.41820 
 28 	  28.00000   	 -0.39235 	 -0.43154 
 29 	  29.00000   	 -0.39507 	 -0.44402 
 30 	  30.00000   	 -0.39777 	 -0.45524 
 31 	  0.00000   	 -0.27314 	 0.31315 
 32 	  1.00000   	 -0.30741 	 0.31314 
 33 	  2.00000   	 -0.35373 	 0.31483 
 34 	  3.00000   	 -0.39915 	 0.31267 
 35 	  4.00000   	 -0.44129 	 0.30722 
 36 	  5.00000   	 -0.48225 	 0.29864 
 37 	  6.00000   	 -0.52720 	 0.28927 
 38 	  7.00000   	 -0.57447 	 0.27467 
 39 	  8.00000   	 -0.61741 	 0.25618 
 40 	  9.00000   	 -0.65533 	 0.23463 
 41 	  10.00000   	 -0.68939 	 0.20366 
 42 	  11.00000   	 -0.71876 	 0.15769 
 43 	  12.00000   	 -0.73519 	 0.10322 
 44 	  13.00000   	 -0.73490 	 0.03478 
 45 	  14.00000   	 -0.72176 	 -0.02958 
 46 	  15.00000   	 -0.69598 	 -0.09423 
 47 	  16.00000   	 -0.46130 	 -0.23274 
 48 	  17.00000   	 -0.44994 	 -0.25212 
 49 	  18.00000   	 -0.44607 	 -0.26952 
 50 	  19.00000   	 -0.44476 	 -0.28724 
 51 	  20.00000   	 -0.44451 	 -0.30518 
 52 	  21.00000   	 -0.44417 	 -0.32229 
 53 	  22.00000   	 -0.44294 	 -0.33924 
 54 	  23.00000   	 -0.44072 	 -0.35573 
 55 	  24.00000   	 -0.43584 	 -0.37181 
 56 	  25.00000   	 -0.43037 	 -0.38729 
 57 	  26.00000   	 -0.42942 	 -0.40254 
 58 	  27.00000   	 -0.42965 	 -0.41764 
 59 	  28.00000   	 -0.43052 	 -0.43228 
 60 	  29.00000   	 -0.43210 	 -0.44626 
 61 	  30.00000   	 -0.43411 	 -0.45900 
 62 	  0.00000   	 -0.31570 	 0.36599 
 63 	  1.00000   	 -0.34461 	 0.36714 
 64 	  2.00000   	 -0.38934 	 0.36878 
 65 	  3.00000   	 -0.43519 	 0.37005 
 66 	  4.00000   	 -0.48040 	 0.36878 
 67 	  5.00000   	 -0.52629 	 0.36610 
 68 	  6.00000   	 -0.57233 	 0.36303 
 69 	  7.00000   	 -0.62272 	 0.35812 
 70 	  8.00000   	 -0.67339 	 0.35256 
 71 	  9.00000   	 -0.72319 	 0.34553 
 72 	  10.00000   	 -0.77222 	 0.33597 
 73 	  11.00000   	 -0.81906 	 0.32333 
 74 	  12.00000   	 -0.86278 	 0.30634 
 75 	  13.00000   	 -0.90247 	 0.28556 
 76 	  14.00000   	 -0.93591 	 0.25756 
 77 	  15.00000   	 -0.96447 	 0.21557 
 78 	  16.00000   	 -0.98038 	 0.15959 
 79 	  17.00000   	 -0.97589 	 0.08988 
 80 	  18.00000   	 -0.94722 	 0.00183 
 81 	  19.00000   	 -0.88115 	 -0.10151 
 82 	  20.00000   	 -0.68280 	 -0.27856 
 83 	  21.00000   	 -0.63465 	 -0.31328 
 84 	  22.00000   	 -0.60777 	 -0.33348 
 85 	  23.00000   	 -0.59184 	 -0.35140 
 86 	  24.00000   	 -0.57635 	 -0.36897 
 87 	  25.00000   	 -0.56472 	 -0.38661 
 88 	  26.00000   	 -0.55735 	 -0.40319 
 89 	  27.00000   	 -0.55214 	 -0.41918 
 90 	  28.00000   	 -0.54776 	 -0.43478 
 91 	  29.00000   	 -0.54324 	 -0.44973 
 92 	  30.00000   	 -0.53853 	 -0.46381 
 93 	  0.00000   	 -0.29088 	 0.33687 
 94 	  1.00000   	 -0.32460 	 0.33830 
 95 	  2.00000   	 -0.37272 	 0.34082 
 96 	  3.00000   	 -0.41839 	 0.33987 
 97 	  4.00000   	 -0.46319 	 0.33760 
 98 	  5.00000   	 -0.50929 	 0.33333 
 99 	  6.00000   	 -0.55582 	 0.32860 
 100 	  7.00000   	 -0.60549 	 0.32185 
 101 	  8.00000   	 -0.65435 	 0.31374 
 102 	  9.00000   	 -0.70164 	 0.30350 
 103 	  10.00000   	 -0.74656 	 0.28889 
 104 	  11.00000   	 -0.78816 	 0.26969 
 105 	  12.00000   	 -0.82465 	 0.24484 
 106 	  13.00000   	 -0.85595 	 0.20916 
 107 	  14.00000   	 -0.87940 	 0.16031 
 108 	  15.00000   	 -0.88768 	 0.10084 
 109 	  16.00000   	 -0.87664 	 0.02953 
 110 	  17.00000   	 -0.84632 	 -0.04872 
 111 	  18.00000   	 -0.60359 	 -0.25625 
 112 	  19.00000   	 -0.55113 	 -0.28320 
 113 	  20.00000   	 -0.52274 	 -0.30250 
 114 	  21.00000   	 -0.50850 	 -0.32036 
 115 	  22.00000   	 -0.50325 	 -0.33734 
 116 	  23.00000   	 -0.50034 	 -0.35462 
 117 	  24.00000   	 -0.49804 	 -0.37155 
 118 	  25.00000   	 -0.49543 	 -0.38791 
 119 	  26.00000   	 -0.49148 	 -0.40370 
 120 	  27.00000   	 -0.48715 	 -0.41913 
 121 	  28.00000   	 -0.48327 	 -0.43442 
 122 	  29.00000   	 -0.48088 	 -0.44895 
 123 	  30.00000   	 -0.48015 	 -0.46240 


==> plots/NACA_alpha_V1_V2_d.txt <==
# NACA airfoil 
# Case      alpha            V1                V2
 0 	  0.00000   	 -0.13329 	 -0.26117 
 1 	  1.00000   	 -0.16060 	 -0.26739 
 2 	  2.00000   	 -0.20029 	 -0.27179 
 3 	  3.00000   	 -0.23998 	 -0.27028 
 4 	  4.00000   	 -0.28374 	 -0.25408 
 5 	  5.00000   	 -0.32263 	 -0.23054 
 6 	  6.00000   	 -0.35869 	 -0.20124 
 7 	  7.00000   	 -0.39175 	 -0.16796 
 8 	  8.00000   	 -0.42268 	 -0.12228 
 9 	  9.00000   	 -0.42619 	 -0.04875 
 10 	  10.00000   	 -0.41035 	 0.02580 
 11 	  11.00000   	 -0.25615 	 0.10345 
 12 	  12.00000   	 -0.25443 	 0.12245 
 13 	  13.00000   	 -0.25495 	 0.13984 
 14 	  14.00000   	 -0.25620 	 0.15606 
 15 	  15.00000   	 -0.25716 	 0.17190 
 16 	  16.00000   	 -0.25784 	 0.18793 
 17 	  17.00000   	 -0.25862 	 0.20457 
 18 	  18.00000   	 -0.25854 	 0.22154 
 19 	  19.00000   	 -0.25656 	 0.23820 
 20 	  20.00000   	 -0.23370 	 0.25049 
 21 	  21.00000   	 -0.23328 	 0.26473 
 22 	  22.00000   	 -0.23403 	 0.27787 
 23 	  23.00000   	 -0.23507 	 0.29076 
 24 	  24.00000   	 -0.23643 	 0.30330 
 25 	  25.00000   	 -0.23797 	 0.31524 
 26 	  26.00000   	 -0.23985 	 0.32702 
 27 	  27.00000   	 -0.24195 	 0.33853 
 28 	  28.00000   	 -0.24427 	 0.34946 
 29 	  29.00000   	 -0.24699 	 0.35886 
 30 	  30.00000   	 -0.25010 	 0.36698 
 31 	  0.00000   	 -0.13746 	 -0.29199 
 32 	  1.00000   	 -0.16717 	 -0.30202 
 33 	  2.00000   	 -0.21034 	 -0.31117 
 34 	  3.00000   	 -0.25733 	 -0.31807 
 35 	  4.00000   	 -0.30661 	 -0.31649 
 36 	  5.00000   	 -0.35121 	 -0.31157 
 37 	  6.00000   	 -0.39580 	 -0.30472 
 38 	  7.00000   	 -0.43845 	 -0.29326 
 39 	  8.00000   	 -0.47739 	 -0.27576 
 40 	  9.00000   	 -0.51579 	 -0.25540 
 41 	  10.00000   	 -0.55286 	 -0.22727 
 42 	  11.00000   	 -0.58457 	 -0.18872 
 43 	  12.00000   	 -0.60509 	 -0.13852 
 44 	  13.00000   	 -0.60792 	 -0.07223 
 45 	  14.00000   	 -0.59404 	 -0.00077 
 46 	  15.00000   	 -0.56566 	 0.06914 
 47 	  16.00000   	 -0.31444 	 0.18445 
 48 	  17.00000   	 -0.30203 	 0.19816 
 49 	  18.00000   	 -0.29947 	 0.21364 
 50 	  19.00000   	 -0.29839 	 0.22984 
 51 	  20.00000   	 -0.29637 	 0.24632 
 52 	  21.00000   	 -0.29409 	 0.26181 
 53 	  22.00000   	 -0.29122 	 0.27658 
 54 	  23.00000   	 -0.28755 	 0.29073 
 55 	  24.00000   	 -0.28094 	 0.30392 
 56 	  25.00000   	 -0.27435 	 0.31565 
 57 	  26.00000   	 -0.27343 	 0.32705 
 58 	  27.00000   	 -0.27369 	 0.33850 
 59 	  28.00000   	 -0.27470 	 0.34991 
 60 	  29.00000   	 -0.27625 	 0.36045 
 61 	  30.00000   	 -0.27818 	 0.36976 
 62 	  0.00000   	 -0.15103 	 -0.34352 
 63 	  1.00000   	 -0.18129 	 -0.35669 
 64 	  2.00000   	 -0.22044 	 -0.36830 
 65 	  3.00000   	 -0.26688 	 -0.37953 
 66 	  4.00000   	 -0.32182 	 -0.38571 
 67 	  5.00000   	 -0.37225 	 -0.39009 
 68 	  6.00000   	 -0.41839 	 -0.39149 
 69 	  7.00000   	 -0.46134 	 -0.39113 
 70 	  8.00000   	 -0.50508 	 -0.38913 
 71 	  9.00000   	 -0.54798 	 -0.38523 
 72 	  10.00000   	 -0.59062 	 -0.37862 
 73 	  11.00000   	 -0.63233 	 -0.36708 
 74 	  12.00000   	 -0.67266 	 -0.35172 
 75 	  13.00000   	 -0.71109 	 -0.33226 
 76 	  14.00000   	 -0.74570 	 -0.30664 
 77 	  15.00000   	 -0.77510 	 -0.27133 
 78 	  16.00000   	 -0.79493 	 -0.22608 
 79 	  17.00000   	 -0.79720 	 -0.16018 
 80 	  18.00000   	 -0.77262 	 -0.07610 
 81 	  19.00000   	 -0.69632 	 0.04254 
 82 	  20.00000   	 -0.49212 	 0.22168 
 83 	  21.00000   	 -0.43946 	 0.24553 
 84 	  22.00000   	 -0.41757 	 0.26385 
 85 	  23.00000   	 -0.40553 	 0.28057 
 86 	  24.00000   	 -0.39492 	 0.29667 
 87 	  25.00000   	 -0.38759 	 0.31090 
 88 	  26.00000   	 -0.38246 	 0.32382 
 89 	  27.00000   	 -0.37802 	 0.33613 
 90 	  28.00000   	 -0.37457 	 0.34815 
 91 	  29.00000   	 -0.37099 	 0.35962 
 92 	  30.00000   	 -0.36741 	 0.37002 
 93 	  0.00000   	 -0.14360 	 -0.31732 
 94 	  1.00000   	 -0.17329 	 -0.32878 
 95 	  2.00000   	 -0.21513 	 -0.33948 
 96 	  3.00000   	 -0.26497 	 -0.34960 
 97 	  4.00000   	 -0.31863 	 -0.35338 
 98 	  5.00000   	 -0.36558 	 -0.35474 
 99 	  6.00000   	 -0.40993 	 -0.35331 
 100 	  7.00000   	 -0.45344 	 -0.34948 
 101 	  8.00000   	 -0.49582 	 -0.34422 
 102 	  9.00000   	 -0.53825 	 -0.33527 
 103 	  10.00000   	 -0.57955 	 -0.32154 
 104 	  11.00000   	 -0.61959 	 -0.30309 
 105 	  12.00000   	 -0.65648 	 -0.27962 
 106 	  13.00000   	 -0.68833 	 -0.24882 
 107 	  14.00000   	 -0.71388 	 -0.20952 
 108 	  15.00000   	 -0.72700 	 -0.15611 
 109 	  16.00000   	 -0.72144 	 -0.08641 
 110 	  17.00000   	 -0.68948 	 0.00044 
 111 	  18.00000   	 -0.43656 	 0.20648 
 112 	  19.00000   	 -0.38886 	 0.22856 
 113 	  20.00000   	 -0.36350 	 0.24292 
 114 	  21.00000   	 -0.34835 	 0.25800 
 115 	  22.00000   	 -0.34200 	 0.27310 
 116 	  23.00000   	 -0.33894 	 0.28838 
 117 	  24.00000   	 -0.33649 	 0.30298 
 118 	  25.00000   	 -0.33346 	 0.31652 
 119 	  26.00000   	 -0.32971 	 0.32906 
 120 	  27.00000   	 -0.32515 	 0.34099 
 121 	  28.00000   	 -0.32121 	 0.35184 
 122 	  29.00000   	 -0.31917 	 0.36156 
 123 	  30.00000   	 -0.31839 	 0.37050 


==> plots/NACA_alpha_V1_V2_f.txt <==
# NACA airfoil 
# Case      alpha            V1                V2
 0 	  0.00000   	 0.55998 	 0.17765 
 1 	  1.00000   	 0.56982 	 0.15795 
 2 	  2.00000   	 0.57488 	 0.12593 
 3 	  3.00000   	 0.57113 	 0.09175 
 4 	  4.00000   	 0.55326 	 0.05473 
 5 	  5.00000   	 0.52497 	 0.01743 
 6 	  6.00000   	 0.49332 	 -0.01904 
 7 	  7.00000   	 0.45400 	 -0.05492 
 8 	  8.00000   	 0.39056 	 -0.08921 
 9 	  9.00000   	 0.28449 	 -0.11358 
 10 	  10.00000   	 0.18214 	 -0.11272 
 11 	  11.00000   	 0.04673 	 -0.00933 
 12 	  12.00000   	 0.02680 	 -0.00957 
 13 	  13.00000   	 0.00930 	 -0.01196 
 14 	  14.00000   	 -0.00725 	 -0.01507 
 15 	  15.00000   	 -0.02280 	 -0.01824 
 16 	  16.00000   	 -0.03770 	 -0.02136 
 17 	  17.00000   	 -0.05183 	 -0.02421 
 18 	  18.00000   	 -0.06530 	 -0.02651 
 19 	  19.00000   	 -0.07799 	 -0.02736 
 20 	  20.00000   	 -0.09076 	 -0.01599 
 21 	  21.00000   	 -0.10160 	 -0.01765 
 22 	  22.00000   	 -0.11162 	 -0.01986 
 23 	  23.00000   	 -0.12142 	 -0.02238 
 24 	  24.00000   	 -0.13038 	 -0.02507 
 25 	  25.00000   	 -0.13879 	 -0.02758 
 26 	  26.00000   	 -0.14678 	 -0.03005 
 27 	  27.00000   	 -0.15410 	 -0.03237 
 28 	  28.00000   	 -0.16081 	 -0.03436 
 29 	  29.00000   	 -0.16716 	 -0.03618 
 30 	  30.00000   	 -0.17242 	 -0.03813 
 31 	  0.00000   	 0.58625 	 0.18393 
 32 	  1.00000   	 0.59913 	 0.16302 
 33 	  2.00000   	 0.60541 	 0.13016 
 34 	  3.00000   	 0.60793 	 0.09682 
 35 	  4.00000   	 0.60537 	 0.06215 
 36 	  5.00000   	 0.59983 	 0.02772 
 37 	  6.00000   	 0.59284 	 -0.00681 
 38 	  7.00000   	 0.58150 	 -0.04177 
 39 	  8.00000   	 0.56627 	 -0.07528 
 40 	  9.00000   	 0.54727 	 -0.10942 
 41 	  10.00000   	 0.51724 	 -0.14473 
 42 	  11.00000   	 0.47401 	 -0.17814 
 43 	  12.00000   	 0.41103 	 -0.20882 
 44 	  13.00000   	 0.33181 	 -0.22951 
 45 	  14.00000   	 0.24043 	 -0.23772 
 46 	  15.00000   	 0.15637 	 -0.22889 
 47 	  16.00000   	 -0.02560 	 -0.05186 
 48 	  17.00000   	 -0.04124 	 -0.04687 
 49 	  18.00000   	 -0.05500 	 -0.04702 
 50 	  19.00000   	 -0.06816 	 -0.04816 
 51 	  20.00000   	 -0.08110 	 -0.04922 
 52 	  21.00000   	 -0.09353 	 -0.04988 
 53 	  22.00000   	 -0.10504 	 -0.05007 
 54 	  23.00000   	 -0.11523 	 -0.04954 
 55 	  24.00000   	 -0.12481 	 -0.04731 
 56 	  25.00000   	 -0.13385 	 -0.04473 
 57 	  26.00000   	 -0.14260 	 -0.04539 
 58 	  27.00000   	 -0.15051 	 -0.04682 
 59 	  28.00000   	 -0.15757 	 -0.04813 
 60 	  29.00000   	 -0.16412 	 -0.04962 
 61 	  30.00000   	 -0.17013 	 -0.05132 
 62 	  0.00000   	 0.62894 	 0.18689 
 63 	  1.00000   	 0.64189 	 0.16928 
 64 	  2.00000   	 0.65199 	 0.14345 
 65 	  3.00000   	 0.65918 	 0.11217 
 66 	  4.00000   	 0.66435 	 0.08017 
 67 	  5.00000   	 0.66908 	 0.04910 
 68 	  6.00000   	 0.67230 	 0.01749 
 69 	  7.00000   	 0.67442 	 -0.01464 
 70 	  8.00000   	 0.67532 	 -0.04720 
 71 	  9.00000   	 0.67411 	 -0.08036 
 72 	  10.00000   	 0.66979 	 -0.11510 
 73 	  11.00000   	 0.66212 	 -0.15015 
 74 	  12.00000   	 0.65003 	 -0.18518 
 75 	  13.00000   	 0.63123 	 -0.22031 
 76 	  14.00000   	 0.60436 	 -0.25479 
 77 	  15.00000   	 0.56706 	 -0.28750 
 78 	  16.00000   	 0.51341 	 -0.31663 
 79 	  17.00000   	 0.43461 	 -0.33879 
 80 	  18.00000   	 0.32917 	 -0.34639 
 81 	  19.00000   	 0.18468 	 -0.32138 
 82 	  20.00000   	 -0.02572 	 -0.17892 
 83 	  21.00000   	 -0.06207 	 -0.14384 
 84 	  22.00000   	 -0.08264 	 -0.13123 
 85 	  23.00000   	 -0.09771 	 -0.12471 
 86 	  24.00000   	 -0.11069 	 -0.11831 
 87 	  25.00000   	 -0.12199 	 -0.11282 
 88 	  26.00000   	 -0.13224 	 -0.10914 
 89 	  27.00000   	 -0.14125 	 -0.10631 
 90 	  28.00000   	 -0.14913 	 -0.10398 
 91 	  29.00000   	 -0.15589 	 -0.10131 
 92 	  30.00000   	 -0.16100 	 -0.09855 
 93 	  0.00000   	 0.60523 	 0.18520 
 94 	  1.00000   	 0.61912 	 0.16629 
 95 	  2.00000   	 0.62720 	 0.13557 
 96 	  3.00000   	 0.63174 	 0.10206 
 97 	  4.00000   	 0.63459 	 0.06939 
 98 	  5.00000   	 0.63558 	 0.03611 
 99 	  6.00000   	 0.63522 	 0.00268 
 100 	  7.00000   	 0.63343 	 -0.03039 
 101 	  8.00000   	 0.63032 	 -0.06345 
 102 	  9.00000   	 0.62423 	 -0.09747 
 103 	  10.00000   	 0.61387 	 -0.13196 
 104 	  11.00000   	 0.59769 	 -0.16678 
 105 	  12.00000   	 0.57341 	 -0.20220 
 106 	  13.00000   	 0.54068 	 -0.23601 
 107 	  14.00000   	 0.49329 	 -0.26807 
 108 	  15.00000   	 0.42651 	 -0.29560 
 109 	  16.00000   	 0.34160 	 -0.31090 
 110 	  17.00000   	 0.23422 	 -0.30991 
 111 	  18.00000   	 -0.02468 	 -0.13457 
 112 	  19.00000   	 -0.05586 	 -0.10461 
 113 	  20.00000   	 -0.07303 	 -0.08953 
 114 	  21.00000   	 -0.08720 	 -0.08175 
 115 	  22.00000   	 -0.09977 	 -0.07902 
 116 	  23.00000   	 -0.11121 	 -0.07839 
 117 	  24.00000   	 -0.12144 	 -0.07825 
 118 	  25.00000   	 -0.13090 	 -0.07737 
 119 	  26.00000   	 -0.13899 	 -0.07573 
 120 	  27.00000   	 -0.14651 	 -0.07372 
 121 	  28.00000   	 -0.15363 	 -0.07196 
 122 	  29.00000   	 -0.15977 	 -0.07109 
 123 	  30.00000   	 -0.16482 	 -0.07083 


==> plots/PLS_ThinAF.txt <==
# Physical Latent Space (PLS) - inviscid linear thin-airfoil theory
# Coordinates: alpha [deg]    m [-]
# m = D1/100 for NACA D1D2 mean lines
# Airfoils: NACA 00, 24, 44, 64, 84
# alpha = 0,...,10 deg, step 1 deg; total points = 55
# IMPORTANT: point order is geometry-by-geometry, with alpha increasing inside each geometry.
# alpha          m
# NACA00
   0.00000     0.00000
   1.00000     0.00000
   2.00000     0.00000
   3.00000     0.00000
   4.00000     0.00000
   5.00000     0.00000
   6.00000     0.00000
   7.00000     0.00000
   8.00000     0.00000
   9.00000     0.00000
  10.00000     0.00000
# NACA24
   0.00000     0.02000
   1.00000     0.02000
   2.00000     0.02000
   3.00000     0.02000
   4.00000     0.02000
   5.00000     0.02000
   6.00000     0.02000
   7.00000     0.02000
   8.00000     0.02000
   9.00000     0.02000
  10.00000     0.02000
# NACA44
   0.00000     0.04000
   1.00000     0.04000
   2.00000     0.04000
   3.00000     0.04000
   4.00000     0.04000
   5.00000     0.04000
   6.00000     0.04000
   7.00000     0.04000
   8.00000     0.04000
   9.00000     0.04000
  10.00000     0.04000
# NACA64
   0.00000     0.06000
   1.00000     0.06000
   2.00000     0.06000
   3.00000     0.06000
   4.00000     0.06000
   5.00000     0.06000
   6.00000     0.06000
   7.00000     0.06000
   8.00000     0.06000
   9.00000     0.06000
  10.00000     0.06000
# NACA84
   0.00000     0.08000
   1.00000     0.08000
   2.00000     0.08000
   3.00000     0.08000
   4.00000     0.08000
   5.00000     0.08000
   6.00000     0.08000
   7.00000     0.08000
   8.00000     0.08000
   9.00000     0.08000
  10.00000     0.08000


==> plots/ThinAF_V1_V2_PCA.txt <==
# Thin airfoils PCA
# indice V1 V2
0 -1.461578928648843645e+00 -2.112521392188533020e-01
1 -1.258935560986233160e+00 -2.635516836086677639e-01
2 -1.056292193323623563e+00 -3.158512279984814763e-01
3 -8.536488256610129666e-01 -3.681507723882957994e-01
4 -6.510054579984032586e-01 -4.204503167781096784e-01
5 -4.483620903357933285e-01 -4.727498611679237239e-01
6 -2.457187226731829544e-01 -5.250494055577381580e-01
7 -4.307535501057314226e-02 -5.773489499475519260e-01
8 1.595680126520370723e-01 -6.296484943373661380e-01
9 3.622113803146471689e-01 -6.819480387271802391e-01
10 5.648547479772570989e-01 -7.342475831169941181e-01
11 -1.237397883817841215e+00 2.512279136593480178e-02
12 -1.034754516155231840e+00 -2.717675302387912231e-02
13 -8.321111484926213553e-01 -7.947629741369340028e-02
14 -6.294677808300104260e-01 -1.317758418035077372e-01
15 -4.268244131674011066e-01 -1.840753861933217550e-01
16 -2.241810455047908990e-01 -2.363749305831358560e-01
17 -2.153767784218069831e-02 -2.886744749729500681e-01
18 1.811056898204294052e-01 -3.409740193627641691e-01
19 3.837490574830392798e-01 -3.932735637525781036e-01
20 5.863924251456499315e-01 -4.455731081423922602e-01
21 7.890357928082591954e-01 -4.978726525322066387e-01
22 -1.013216838297245515e+00 2.614977219005724107e-01
23 -8.105734706346348073e-01 2.091981775107580321e-01
24 -6.079301029720243221e-01 1.568986331209439034e-01
25 -4.052867353094143366e-01 1.045990887311296635e-01
26 -2.026433676468043787e-01 5.229954434131553476e-02
27 1.580566928490612117e-11 -4.849862045770518483e-11
28 2.026433676784157867e-01 -5.229954443831270894e-02
29 4.052867353410256057e-01 -1.045990888281268238e-01
30 6.079301030036359244e-01 -1.568986332179408971e-01
31 8.105734706662457434e-01 -2.091981776077550259e-01
32 1.013216838328856007e+00 -2.614977219975693767e-01
33 -7.890357930013731647e-01 4.978726525243004630e-01
34 -5.863924253387642338e-01 4.455731081344863620e-01
35 -3.837490576761535266e-01 3.932735637446723165e-01
36 -1.811056900135434300e-01 3.409740193548582154e-01
37 2.153767764906648619e-02 2.886744749650439479e-01
38 2.241810453116765689e-01 2.363749305752298191e-01
39 4.268244129742870263e-01 1.840753861854157458e-01
40 6.294677806368962347e-01 1.317758417956017281e-01
41 8.321111482995064978e-01 7.947629740578765478e-02
42 1.034754515962116095e+00 2.717675301597345314e-02
43 1.237397883624726580e+00 -2.512279137384061320e-02
44 -5.648547477999479316e-01 7.342475831733986658e-01
45 -3.622113801373385011e-01 6.819480387835852309e-01
46 -1.595680124747279882e-01 6.296484943937707968e-01
47 4.307535518788200429e-02 5.773489500039568068e-01
48 2.457187228504920107e-01 5.250494056141423727e-01
49 4.483620905131019962e-01 4.727498612243285492e-01
50 6.510054581757125369e-01 4.204503168345140596e-01
51 8.536488258383221339e-01 3.681507724447002916e-01
52 1.056292193500931509e+00 3.158512280548863016e-01
53 1.258935561163541994e+00 2.635516836650720340e-01
54 1.461578928826152035e+00 2.112521392752579885e-01


==> plots/ThinAF_V1_V2_a.txt <==
# Thin airfoils
#i           V1                V2
0.00000	0.23933	0.72827
1.00000	0.17092	0.82925
2.00000	0.10250	0.93022
3.00000	0.03408	1.03119
4.00000	-0.03434	1.13217
5.00000	-0.10275	1.23314
6.00000	-0.17117	1.33411
7.00000	-0.23959	1.43509
8.00000	-0.30800	1.53606
9.00000	-0.37642	1.63703
10.00000	-0.43653	1.73529
11.00000	0.36828	0.86588
12.00000	0.29986	0.96685
13.00000	0.23145	1.06783
14.00000	0.16303	1.16880
15.00000	0.09461	1.26977
16.00000	0.02620	1.37074
17.00000	-0.04222	1.47172
18.00000	-0.11064	1.57269
19.00000	-0.17906	1.67366
20.00000	-0.24747	1.77464
21.00000	-0.31589	1.87561
22.00000	0.49723	1.00348
23.00000	0.42881	1.10446
24.00000	0.36039	1.20543
25.00000	0.29198	1.30640
26.00000	0.22356	1.40738
27.00000	0.15514	1.50835
28.00000	0.08673	1.60932
29.00000	0.01831	1.71029
30.00000	-0.05011	1.81127
31.00000	-0.11853	1.91224
32.00000	-0.18694	2.01321
33.00000	0.62618	1.14109
34.00000	0.55776	1.24206
35.00000	0.48934	1.34303
36.00000	0.42093	1.44401
37.00000	0.35251	1.54498
38.00000	0.28409	1.64595
39.00000	0.21567	1.74693
40.00000	0.14726	1.84790
41.00000	0.07884	1.94887
42.00000	0.01042	2.04984
43.00000	-0.05800	2.15082
44.00000	0.75485	1.27878
45.00000	0.68671	1.37966
46.00000	0.61829	1.48064
47.00000	0.54987	1.58161
48.00000	0.48146	1.68258
49.00000	0.41304	1.78356
50.00000	0.34462	1.88453
51.00000	0.27620	1.98550
52.00000	0.20779	2.08648
53.00000	0.13937	2.18745
54.00000	0.07095	2.28842


==> plots/ThinAF_V1_V2_b.txt <==
# Thin airfoils
#i           V1                V2
0.00000	-0.13765	0.53019
1.00000	-0.10160	0.62631
2.00000	-0.06541	0.72252
3.00000	-0.02923	0.81872
4.00000	0.00695	0.91493
5.00000	0.04314	1.01113
6.00000	0.07932	1.10734
7.00000	0.11550	1.20354
8.00000	0.15168	1.29975
9.00000	0.18787	1.39596
10.00000	0.22405	1.49216
11.00000	-0.21761	0.68061
12.00000	-0.18143	0.77682
13.00000	-0.14524	0.87303
14.00000	-0.10906	0.96923
15.00000	-0.07288	1.06544
16.00000	-0.03670	1.16164
17.00000	-0.00051	1.25785
18.00000	0.03567	1.35406
19.00000	0.07185	1.45026
20.00000	0.10804	1.54647
21.00000	0.14422	1.64267
22.00000	-0.29744	0.83113
23.00000	-0.26126	0.92733
24.00000	-0.22508	1.02354
25.00000	-0.18889	1.11974
26.00000	-0.15271	1.21595
27.00000	-0.11653	1.31215
28.00000	-0.08035	1.40836
29.00000	-0.04416	1.50457
30.00000	-0.00798	1.60077
31.00000	0.02820	1.69698
32.00000	0.06439	1.79318
33.00000	-0.37727	0.98164
34.00000	-0.34109	1.07784
35.00000	-0.30491	1.17405
36.00000	-0.26873	1.27025
37.00000	-0.23254	1.36646
38.00000	-0.19636	1.46266
39.00000	-0.16018	1.55887
40.00000	-0.12399	1.65508
41.00000	-0.08781	1.75128
42.00000	-0.05163	1.84749
43.00000	-0.01545	1.94369
44.00000	-0.45112	1.13352
45.00000	-0.42092	1.22835
46.00000	-0.38474	1.32456
47.00000	-0.34856	1.42076
48.00000	-0.31237	1.51697
49.00000	-0.27619	1.61318
50.00000	-0.24001	1.70938
51.00000	-0.20383	1.80559
52.00000	-0.16764	1.90179
53.00000	-0.13146	1.99800
54.00000	-0.09528	2.09420


==> plots/ThinAF_V1_V2_c.txt <==
# Thin airfoils
#i           V1                V2
0.00000	0.40940	-0.26728
1.00000	0.49654	-0.28081
2.00000	0.58382	-0.29466
3.00000	0.67110	-0.30851
4.00000	0.75838	-0.32237
5.00000	0.84566	-0.33622
6.00000	0.93295	-0.35007
7.00000	1.02023	-0.36392
8.00000	1.10751	-0.37777
9.00000	1.19479	-0.39162
10.00000	1.28846	-0.40304
11.00000	0.40254	-0.42384
12.00000	0.48982	-0.43769
13.00000	0.57710	-0.45154
14.00000	0.66439	-0.46540
15.00000	0.75167	-0.47925
16.00000	0.83895	-0.49310
17.00000	0.92623	-0.50695
18.00000	1.01351	-0.52080
19.00000	1.10079	-0.53465
20.00000	1.18807	-0.54850
21.00000	1.27536	-0.56235
22.00000	0.39583	-0.58072
23.00000	0.48311	-0.59457
24.00000	0.57039	-0.60842
25.00000	0.65767	-0.62228
26.00000	0.74495	-0.63613
27.00000	0.83223	-0.64998
28.00000	0.91952	-0.66383
29.00000	1.00680	-0.67768
30.00000	1.09408	-0.69153
31.00000	1.18136	-0.70538
32.00000	1.26864	-0.71923
33.00000	0.38911	-0.73760
34.00000	0.47639	-0.75145
35.00000	0.56367	-0.76531
36.00000	0.65096	-0.77916
37.00000	0.73824	-0.79301
38.00000	0.82552	-0.80686
39.00000	0.91280	-0.82071
40.00000	1.00008	-0.83456
41.00000	1.08736	-0.84841
42.00000	1.17464	-0.86226
43.00000	1.26193	-0.87611
44.00000	0.38459	-0.89389
45.00000	0.46968	-0.90834
46.00000	0.55696	-0.92219
47.00000	0.64424	-0.93604
48.00000	0.73152	-0.94989
49.00000	0.81880	-0.96374
50.00000	0.90608	-0.97759
51.00000	0.99337	-0.99144
52.00000	1.08065	-1.00529
53.00000	1.16793	-1.01914
54.00000	1.25521	-1.03299


==> plots/ThinAF_V1_V2_d.txt <==
# Thin airfoils
#i           V1                V2
0.00000	-0.50405	0.27510
1.00000	-0.48772	0.37952
2.00000	-0.47121	0.48413
3.00000	-0.45470	0.58874
4.00000	-0.43819	0.69335
5.00000	-0.42168	0.79796
6.00000	-0.40517	0.90257
7.00000	-0.38866	1.00718
8.00000	-0.37215	1.11179
9.00000	-0.35564	1.21640
10.00000	-0.33914	1.32101
11.00000	-0.65862	0.35970
12.00000	-0.64217	0.46424
13.00000	-0.62567	0.56885
14.00000	-0.60916	0.67346
15.00000	-0.59265	0.77807
16.00000	-0.57614	0.88268
17.00000	-0.55963	0.98729
18.00000	-0.54312	1.09190
19.00000	-0.52661	1.19651
20.00000	-0.51010	1.30112
21.00000	-0.49359	1.40573
22.00000	-0.81314	0.44435
23.00000	-0.79663	0.54896
24.00000	-0.78012	0.65357
25.00000	-0.76362	0.75818
26.00000	-0.74711	0.86279
27.00000	-0.73060	0.96740
28.00000	-0.71409	1.07201
29.00000	-0.69758	1.17662
30.00000	-0.68107	1.28123
31.00000	-0.66456	1.38584
32.00000	-0.64805	1.49044
33.00000	-0.96760	0.52907
34.00000	-0.95109	0.63368
35.00000	-0.93458	0.73829
36.00000	-0.91807	0.84290
37.00000	-0.90156	0.94751
38.00000	-0.88506	1.05212
39.00000	-0.86855	1.15673
40.00000	-0.85204	1.26134
41.00000	-0.83553	1.36594
42.00000	-0.81902	1.47055
43.00000	-0.80251	1.57516
44.00000	-1.12206	0.61379
45.00000	-1.10555	0.71840
46.00000	-1.08904	0.82301
47.00000	-1.07253	0.92762
48.00000	-1.05602	1.03223
49.00000	-1.03951	1.13684
50.00000	-1.02301	1.24145
51.00000	-1.00650	1.34605
52.00000	-0.98999	1.45066
53.00000	-0.97348	1.55527
54.00000	-0.95697	1.65988

